Magic state cultivation: growing T states as cheap as CNOT gates

We refine ideas from Knill 1996, Jones 2016, Chamberland 2020, Gidney 2023+2024, Bombin 2024, and Hirano 2024 to efficiently prepare good $|T\rangle$ states. We call our construction "magic state cultivation" because it gradually grows the size and reliability of one state. Cultivation fits inside a surface code patch and uses roughly the same number of physical gates as a lattice surgery CNOT gate of equivalent reliability. We estimate the infidelity of cultivation (from injection to idling at distance 15) using a mix of state vector simulation, stabilizer simulation, error enumeration, and Monte Carlo sampling. Compared to prior work, cultivation uses an order of magnitude fewer qubit-rounds to reach logical error rates as low as $2 \cdot 10^{-9}$ when subjected to $10^{-3}$ uniform depolarizing circuit noise. Halving the circuit noise to $5 \cdot 10^{-4}$ improves the achievable logical error rate to $4 \cdot 10^{-11}$. Cultivation's efficiency and strong response to improvements in physical noise suggest that further magic state distillation may never be needed in practice.

==> assets/emulated-enumeration-stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata,custom_counts
100000000000000000000,54138084677,4279307020337641472,       0,enumeration,refref0,"{""d"":3,""p"":0.0001,""style"":""degenerate""}",
100000000000000000000,416006267668,8374698050880691200,       0,enumeration,refref1,"{""d"":3,""p"":0.0002,""style"":""degenerate""}",
100000000000000000000,1348619632078,12294110734533791744,       0,enumeration,refref2,"{""d"":3,""p"":0.0003,""style"":""degenerate""}",
100000000000000000000,5760943534567,19635046656018718720,       0,enumeration,refref3,"{""d"":3,""p"":0.0005,""style"":""degenerate""}",
100000000000000000000,202151916758759,58233169884009693184,       0,enumeration,refref4,"{""d"":3,""p"":0.002,""style"":""degenerate""}",
100000000000000000000,37703235326876,35400767940999589888,       0,enumeration,refref5,"{""d"":3,""p"":0.001,""style"":""degenerate""}",
100000000000000000000,37274745607,3284528384277441024,       0,enumeration,refref6,"{""d"":3,""p"":0.0001,""style"":""bell""}",
100000000000000000000,289521872066,6460576704086707200,       0,enumeration,refref7,"{""d"":3,""p"":0.0002,""style"":""bell""}",
100000000000000000000,948723300061,9531747047559901184,       0,enumeration,refref8,"{""d"":3,""p"":0.0003,""style"":""bell""}",
100000000000000000000,4140735398726,15373265042051465216,       0,enumeration,refref9,"{""d"":3,""p"":0.0005,""style"":""bell""}",
100000000000000000000,28594111078773,28371671618019356672,       0,enumeration,refref10,"{""d"":3,""p"":0.001,""style"":""bell""}",
100000000000000000000,170652619511722,48660821775938502656,       0,enumeration,refref11,"{""d"":3,""p"":0.002,""style"":""bell""}",
100000000000000000000,30927574020,3692832642479604224,       0,enumeration,refref12,"{""d"":3,""p"":0.0001,""style"":""unitary""}",
100000000000000000000,239917022823,7248202061308739584,       0,enumeration,refref13,"{""d"":3,""p"":0.0002,""style"":""unitary""}",
100000000000000000000,785184592832,10671264745433606144,       0,enumeration,refref14,"{""d"":3,""p"":0.0003,""style"":""unitary""}",
100000000000000000000,3418424621903,17140128942699528192,       0,enumeration,refref15,"{""d"":3,""p"":0.0005,""style"":""unitary""}",
100000000000000000000,23462481224604,31322148455712940032,       0,enumeration,refref16,"{""d"":3,""p"":0.001,""style"":""unitary""}",
100000000000000000000,138385546210078,52777677250665455616,       0,enumeration,refref17,"{""d"":3,""p"":0.002,""style"":""unitary""}",
100000000000000000000,    274059,17637698467321683968,       0,enumeration,refref18,"{""d"":5,""p"":0.0001,""style"":""unitary""}",
100000000000000000000,   6653508,32161213939079823360,       0,enumeration,refref19,"{""d"":5,""p"":0.0002,""style"":""unitary""}",
100000000000000000000,  40438050,44120978630951649280,       0,enumeration,refref20,"{""d"":5,""p"":0.0003,""style"":""unitary""}",
100000000000000000000, 344790200,62081279980085346304,       0,enumeration,refref21,"{""d"":5,""p"":0.0005,""style"":""unitary""}",
100000000000000000000,4119786730,85604182324220641280,       0,enumeration,refref22,"{""d"":5,""p"":0.001,""style"":""unitary""}",
100000000000000000000,18959112396,97917458738943770624,       0,enumeration,refref23,"{""d"":5,""p"":0.002,""style"":""unitary""}",


==> assets/emulated-historical-stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata,custom_counts
   6143880,       100,    329926,       0,estimated,anon0,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":2149,""r"":64.0,""state"":""T"",""v"":145000.0}",
  90783315,       100,   2287740,       0,estimated,anon1,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":3701,""r"":80.0,""state"":""T"",""v"":303750.0}",
 801997937,       100,  14596362,       0,estimated,anon2,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":5909,""r"":96.0,""state"":""T"",""v"":577500.0}",
2836121524,       100,  42825435,       0,estimated,anon3,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":13100,""r"":192.0,""state"":""T"",""v"":2550000.0}",
8756862644,       100,  61210470,       0,estimated,anon4,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":30600,""r"":28500.0,""state"":""T"",""v"":878750000.0}",
96560365292,       100, 406519138,       0,estimated,anon5,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":39900,""r"":28625.0,""state"":""T"",""v"":1147500000.0}",
550877321714,       100,1426772263,       0,estimated,anon6,"{""c"":""2024 Lee et al"",""noise"":""uniform"",""p"":0.001,""q"":70600,""r"":28250.0,""state"":""T"",""v"":2000000000.0}",
     40165,      1019,      3261,       0,estimated,anon7,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":7,""r"":2,""state"":""T""}",
    338515,      1054,     66617,       0,estimated,anon8,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":17,""r"":2,""state"":""T""}",
    950213,      1120,    317828,       0,estimated,anon9,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":31,""r"":2,""state"":""T""}",
   2160000,      1006,   1037590,       0,estimated,anon10,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":2,""state"":""T""}",
   4216995,      1049,   2596823,       0,estimated,anon11,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":71,""r"":2,""state"":""T""}",
  11146721,      1013,   8656981,       0,estimated,anon12,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":71,""r"":3,""state"":""T""}",
   7794747,      1176,   5704279,       0,estimated,anon13,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":2,""state"":""T""}",
  23410313,      1019,  20430657,       0,estimated,anon14,"{""c"":""2023 Gidney"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":97,""r"":3,""state"":""T""}",
     41622,      1015,      4396,       0,estimated,anon15,"{""c"":""2014 Li"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":9,""r"":2,""state"":""T""}",
    198401,      1071,     56358,       0,estimated,anon16,"{""c"":""2014 Li"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":25,""r"":2,""state"":""T""}",
    344111,      1014,    167848,       0,estimated,anon17,"{""c"":""2014 Li"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":2,""state"":""T""}",
    565075,      1025,    368202,       0,estimated,anon18,"{""c"":""2014 Li"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":3,""state"":""T""}",
     46619,      1044,      1422,       0,estimated,anon19,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":9,""r"":1,""state"":""T""}",
     56012,      1001,      6157,       0,estimated,anon20,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":9,""r"":2,""state"":""T""}",
    564928,      1048,    160360,       0,estimated,anon21,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":25,""r"":2,""state"":""T""}",
   1611310,      1096,    784508,       0,estimated,anon22,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":2,""state"":""T""}",
   2542910,      1015,   1646912,       0,estimated,anon23,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":49,""r"":3,""state"":""T""}",
   3302526,      1004,   2218973,       0,estimated,anon24,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":81,""r"":2,""state"":""T""}",
   8566418,      1068,   7065107,       0,estimated,anon25,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":81,""r"":3,""state"":""T""}",
  22725833,      1009,  21063614,       0,estimated,anon26,"{""c"":""2022 Singh et al"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":121,""r"":3,""state"":""T""}",
 227272727,        10,         0,       0,estimated,anon27,"{""c"":""2020 Litinski"",""lbl"":""T15\u2087,\u2083,\u2083"",""noise"":""uniform"",""p"":0.0001,""q"":810,""r"":18.1,""state"":""T""}",
10752688172,        10,         0,       0,estimated,anon28,"{""c"":""2020 Litinski"",""lbl"":""T15\u2089,\u2083,\u2083"",""noise"":""uniform"",""p"":0.0001,""q"":1150,""r"":18.1,""state"":""T""}",
526315789474,        10,         0,       0,estimated,anon29,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2081,\u2085,\u2085"",""noise"":""uniform"",""p"":0.0001,""q"":2070,""r"":30.0,""state"":""T""}",
4166666666666667,        10,         0,       0,estimated,anon30,"{""c"":""2020 Litinski"",""lbl"":""T15\u2089,\u2083,\u2083\u00d7T20\u2081\u2085,\u2087,\u2089"",""noise"":""uniform"",""p"":0.0001,""q"":16400,""r"":90.3,""state"":""T""}",
15873015873015874897051648,        10,         0,       0,estimated,anon31,"{""c"":""2020 Litinski"",""lbl"":""T15\u2089,\u2083,\u2083\u00d7T15\u2082\u2085,\u2089,\u2089"",""noise"":""uniform"",""p"":0.0001,""q"":18600,""r"":67.8,""state"":""T""}",
 222222222,        10,         0,       0,estimated,anon32,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2087,\u2087,\u2087"",""noise"":""uniform"",""p"":0.001,""q"":4620,""r"":42.6,""state"":""T""}",
71428571429,        10,         0,       0,estimated,anon33,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2083,\u2085,\u2085\u00d7T20\u2082\u2083,\u2081\u2081,\u2081\u2083"",""noise"":""uniform"",""p"":0.001,""q"":43300,""r"":130.0,""state"":""T""}",
384615384615,        10,         0,       0,estimated,anon34,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2083,\u2085,\u2085\u00d7T20\u2082\u2087,\u2081\u2083,\u2081\u2085"",""noise"":""uniform"",""p"":0.001,""q"":46800,""r"":157.0,""state"":""T""}",
3703703703704,        10,         0,       0,estimated,anon35,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2081,\u2085,\u2085\u00d7T15\u2082\u2085,\u2081\u2081,\u2081\u2081"",""noise"":""uniform"",""p"":0.001,""q"":30700,""r"":82.5,""state"":""T""}",
303030303030303,        10,         0,       0,estimated,anon36,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2083,\u2085,\u2085\u00d7T15\u2082\u2089,\u2081\u2081,\u2081\u2083"",""noise"":""uniform"",""p"":0.001,""q"":39100,""r"":97.5,""state"":""T""}",
222222222222222229504,        10,         0,       0,estimated,anon37,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2087,\u2087,\u2087\u00d7T15\u2084\u2081,\u2081\u2087,\u2081\u2087"",""noise"":""uniform"",""p"":0.001,""q"":73400,""r"":128.0,""state"":""T""}",
6666666667,        10,         0,       0,estimated,anon38,"{""c"":""2020 Litinski"",""lbl"":""T15\u2089,\u2083,\u2083"",""noise"":""uniform"",""p"":0.0001,""q"":762,""r"":36.2,""state"":""T""}",
16393442623,        10,         0,       0,estimated,anon39,"{""c"":""2020 Litinski"",""lbl"":""T15\u2089,\u2085,\u2085\u00d7T15\u2082\u2081,\u2089,\u2081\u2081"",""noise"":""uniform"",""p"":0.001,""q"":7780,""r"":469.0,""state"":""T""}",
138888888888889,        10,         0,       0,estimated,anon40,"{""c"":""2020 Litinski"",""lbl"":""T15\u2087,\u2083,\u2083\u00d7CCZ8\u2081\u2085,\u2087,\u2089"",""noise"":""uniform"",""p"":0.0001,""q"":12400,""r"":36.1,""state"":""CCZ""}",
192307692308,        10,         0,       0,estimated,anon41,"{""c"":""2020 Litinski"",""lbl"":""T15\u2081\u2083,\u2087,\u2087\u00d7CCZ8\u2082\u2085,\u2081\u2085,\u2081\u2085"",""noise"":""uniform"",""p"":0.001,""q"":47000,""r"":60.0,""state"":""CCZ""}",
285714285714,        10,         0,       0,estimated,anon42,"{""c"":""2019 Litinski"",""lbl"":""T15"",""noise"":""uniform"",""p"":0.0001,""q"":3720,""r"":143.0,""state"":""T""}",
158730158730,        10,         0,       0,estimated,anon43,"{""c"":""2018 Gidney et al"",""lbl"":""T15\u00d7CCZ8"",""noise"":""uniform"",""p"":0.001,""q"":126400,""r"":171.0,""state"":""CCZ""}",
317460317460,        10,         0,       0,estimated,anon44,"{""c"":""2018 Gidney et al"",""lbl"":""T15\u21922T"",""noise"":""uniform"",""p"":0.001,""q"":126400,""r"":101.0,""state"":""T""}",
1000000000000000,        10,         0,       0,estimated,anon45,"{""c"":""2018 Fowler et al"",""lbl"":""T15\u00d7T15"",""noise"":""uniform"",""p"":0.001,""q"":177000,""r"":202.0,""state"":""T""}",
 285714286,        10,         0,       0,estimated,anon46,"{""c"":""2018 Fowler et al"",""lbl"":""T15"",""noise"":""uniform"",""p"":0.001,""q"":14400,""r"":120.0,""state"":""T""}",
3333333333333334,        10,         0,       0,estimated,anon47,"{""c"":""2012 Fowler et al"",""lbl"":""T15\u00d7T15"",""noise"":""uniform"",""p"":0.001,""q"":800000,""r"":250.0,""state"":""T""}",
    100000,        10,         0,       0,estimated,anon48,"{""c"":""2024 Itogawa et al"",""lbl"":""T15"",""noise"":""uniform"",""p"":0.001,""q"":25,""r"":4.0,""state"":""T[d=3]""}",
1000000000,        10,         0,       0,estimated,anon49,"{""c"":""2024 Hirano et al"",""lbl"":""T15"",""noise"":""uniform"",""p"":0.001,""q"":300000.0,""r"":1.0,""state"":""T""}",
100000000000,        10,         0,       0,estimated,anon50,"{""c"":""2024 Hirano et al"",""lbl"":""T15"",""noise"":""uniform"",""p"":0.001,""q"":600000.0,""r"":1.0,""state"":""T""}",
500000000000,        10,         0,       0,estimated,anon51,"{""c"":""2024 Hirano et al"",""lbl"":""T15"",""noise"":""uniform"",""p"":0.001,""q"":2000000.0,""r"":1.0,""state"":""T""}",
    176820,      1043,         0,       0,internal_correlated,ref52,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":19,""r"":2,""state"":""Y""}",
    795024,      1002,         0,       0,internal_correlated,ref53,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":53,""r"":3,""state"":""Y""}",
   4576092,      1004,         0,       0,internal_correlated,ref54,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":103,""r"":4,""state"":""Y""}",
  28490252,      1005,         0,       0,internal_correlated,ref55,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":169,""r"":5,""state"":""Y""}",
 191186402,      1045,         0,       0,internal_correlated,ref56,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":251,""r"":6,""state"":""Y""}",
1378896852,      1008,         0,       0,internal_correlated,ref57,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":349,""r"":7,""state"":""Y""}",
2000000000,       230,         0,       0,internal_correlated,ref58,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":463,""r"":8,""state"":""Y""}",
2000000000,        28,         0,       0,internal_correlated,ref59,"{""c"":""Preparing S|+\u27e9, for comparison"",""lbl"":"""",""noise"":""SI1000"",""p"":0.001,""q"":593,""r"":9,""state"":""Y""}",
 472937245,         1,         0,       0,projected,ref61,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":740,""r"":10,""state"":""Y""}",
2955857781,         1,         0,       0,projected,ref62,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":902,""r"":11,""state"":""Y""}",
18474111130,         1,         0,       0,projected,ref63,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":1080,""r"":12,""state"":""Y""}",
115463194561,         1,         0,       0,projected,ref64,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":1274,""r"":13,""state"":""Y""}",
721644966006,         1,         0,       0,projected,ref65,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":1484,""r"":14,""state"":""Y""}",
4510281037540,         1,         0,       0,projected,ref66,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":1710,""r"":15,""state"":""Y""}",
28189256484623,         1,         0,       0,projected,ref67,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":1952,""r"":16,""state"":""Y""}",
176182853028894,         1,         0,       0,projected,ref68,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":2210,""r"":17,""state"":""Y""}",
1101142831430590,         1,         0,       0,projected,ref69,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":2484,""r"":18,""state"":""Y""}",
6882142696441190,         1,         0,       0,projected,ref70,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":2774,""r"":19,""state"":""Y""}",
43013391852757440,         1,         0,       0,projected,ref71,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":3080,""r"":20,""state"":""Y""}",
268833699079733984,         1,         0,       0,projected,ref72,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":3402,""r"":21,""state"":""Y""}",
1680210619248337408,         1,         0,       0,projected,ref73,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":3740,""r"":22,""state"":""Y""}",
10501316370302107648,         1,         0,       0,projected,ref74,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":4094,""r"":23,""state"":""Y""}",
65633227314388189184,         1,         0,       0,projected,ref75,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":4464,""r"":24,""state"":""Y""}",
410207670714926104576,         1,         0,       0,projected,ref76,"{""c"":""Preparing S|+\u27e9, for comparison"",""noise"":""SI1000"",""p"":0.001,""projected"":1,""q"":4850,""r"":25,""state"":""Y""}",
4377310754,      2058,1371081100,       0,perfectionist,ref77,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4,""state"":""T[d=3]""}",
1000000000000,       100,856037097464,       0,perfectionist,ref78,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":42,""r"":10,""state"":""T[d=5]""}",
1000000000,       152, 492886958,       0,desaturation,ref79,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":77,""noise"":""uniform"",""p"":0.0005,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":266412484,""src_errors"":444812,""src_shots"":1000000000,""state"":""T"",""v"":4433.630050313343}",
1000000000,       224, 432679751,       0,desaturation,ref80,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":70,""noise"":""uniform"",""p"":0.0005,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":266412484,""src_errors"":444812,""src_shots"":1000000000,""state"":""T"",""v"":3963.1083605426047}",
1000000000,       520, 369237796,       0,desaturation,ref81,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":55,""noise"":""uniform"",""p"":0.0005,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":266412484,""src_errors"":444812,""src_shots"":1000000000,""state"":""T"",""v"":3564.499596930529}",
1000000000,      9082, 297348970,       0,desaturation,ref82,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":44,""noise"":""uniform"",""p"":0.0005,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":266412484,""src_errors"":444812,""src_shots"":1000000000,""state"":""T"",""v"":3199.812603871103}",
1000000000,       598, 774580093,       0,desaturation,ref83,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":69,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":8070.606179632966}",
1000000000,       766, 742572352,       0,desaturation,ref84,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":66,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":7067.132487830089}",
1000000000,       972, 710495744,       0,desaturation,ref85,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":63,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":6284.105524329454}",
1000000000,      1354, 673497707,       0,desaturation,ref86,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":58,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":5572.013837117182}",
1000000000,      2502, 632356989,       0,desaturation,ref87,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":51,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":4948.483284091285}",
1000000000,     12426, 576032831,       0,desaturation,ref88,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":45,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":4291.075883865169}",
1000000000,     30274, 528845363,       0,desaturation,ref89,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":40,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":3861.3125109633347}",
1000000000,    338020, 475243842,       0,desaturation,ref90,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":21,""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":461257857,""src_errors"":1656461,""src_shots"":1000000000,""state"":""T"",""v"":3466.8965131924924}",
1000000000,       800, 967885597,       0,desaturation,ref91,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":60,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":37284.10300576104}",
1000000000,      1110, 959810355,       0,desaturation,ref92,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":58,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":29792.666977290326}",
1000000000,      1342, 955237843,       0,desaturation,ref93,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":57,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":26749.307666753448}",
1000000000,      1842, 946153251,       0,desaturation,ref94,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":55,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":22236.378828005407}",
1000000000,      2684, 935963964,       0,desaturation,ref95,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":53,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":18698.170346155115}",
1000000000,      3654, 926688476,       0,desaturation,ref96,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":51,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":16332.448762359943}",
1000000000,      5014, 917591804,       0,desaturation,ref97,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":49,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":14529.582827180458}",
1000000000,      6876, 907979883,       0,desaturation,ref98,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":47,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":13011.901619517843}",
1000000000,     11390, 892588003,       0,desaturation,ref99,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":44,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":11147.327513336535}",
1000000000,     23616, 875514899,       0,desaturation,ref100,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":41,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":9618.474016585498}",
1000000000,     40494, 855908295,       0,desaturation,ref101,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":39,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":8309.685206518456}",
1000000000,     66302, 834825846,       0,desaturation,ref102,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":37,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":7249.0561048705085}",
1000000000,    117544, 812807858,       0,desaturation,ref103,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":34,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":6396.40476692938}",
1000000000,    214982, 791615616,       0,desaturation,ref104,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":31,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":5745.904210463877}",
1000000000,    517022, 762205462,       0,desaturation,ref105,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":25,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":5035.257409573139}",
1000000000,   1650412, 735338944,       0,desaturation,ref106,"{""b"":""Y"",""c"":""2024 This Work (d1=3)"",""d1"":3,""d2"":15,""g"":""css"",""gap"":17,""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5,""src_discards"":708349537,""src_errors"":5819684,""src_shots"":1000000000,""state"":""T"",""v"":4524.1137004324555}",
1134463380480,         4,1041982591001,       0,desaturation,ref107,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":131,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":18963.460657305823}",
1134463380480,         6,1015173802069,       0,desaturation,ref108,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":123,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":14701.668294938665}",
1134463380480,         8,1000599069245,       0,desaturation,ref109,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":117,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":13100.99605086575}",
1134463380480,        32,985443906884,       0,desaturation,ref110,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":112,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":11768.635135540251}",
1134463380480,        84,966217962419,       0,desaturation,ref111,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":107,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":10423.795388030996}",
1134463380480,       202,944399559366,       0,desaturation,ref112,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":103,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":9227.194331685558}",
1134463380480,      2450,920957972907,       0,desaturation,ref113,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":96,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":8214.104892130046}",
1134463380480,      7596,896690332369,       0,desaturation,ref114,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":82,""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":876711292528,""src_errors"":15233528,""src_shots"":1134463380480,""state"":""T"",""v"":7375.755270727277}",
1000000000000,         4,994927205665,       0,desaturation,ref115,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":116,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":127164.3639761698}",
1000000000000,         6,993673636490,       0,desaturation,ref116,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":113,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":101966.74031969943}",
1000000000000,        10,992683141350,       0,desaturation,ref117,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":111,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":88163.33566758082}",
1000000000000,        14,991471154697,       0,desaturation,ref118,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":109,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":75634.9355950081}",
1000000000000,        24,988696105654,       0,desaturation,ref119,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":104,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":57066.94042309941}",
1000000000000,        34,987419205738,       0,desaturation,ref120,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":102,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":51274.875954425035}",
1000000000000,        86,985490604628,       0,desaturation,ref121,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":99,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":44459.37605622456}",
1000000000000,       170,982943141342,       0,desaturation,ref122,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":96,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":37819.312343872756}",
1000000000000,       260,980143644819,       0,desaturation,ref123,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":94,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":32487.26462193073}",
1000000000000,       722,977607000877,       0,desaturation,ref124,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":92,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":28807.1580608257}",
1000000000000,      1710,975106704669,       0,desaturation,ref125,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":89,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":25913.75133805069}",
1000000000000,      2538,972103865158,       0,desaturation,ref126,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":87,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":23124.302662208655}",
1000000000000,      4420,968844004785,       0,desaturation,ref127,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":84,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":20704.800496362262}",
1000000000000,      7172,965200450286,       0,desaturation,ref128,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":79,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":18536.983107361142}",
1000000000000,     11562,961184855697,       0,desaturation,ref129,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":74,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":16619.252015567916}",
1000000000000,     30178,956021371382,       0,desaturation,ref130,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":69,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":14668.00319753873}",
1000000000000,    176490,950923234956,       0,desaturation,ref131,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":53,""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":948138580123,""src_errors"":27230581,""src_shots"":1000000000000,""state"":""T"",""v"":13144.278450583368}",
289190747796,         0,289176701309,       0,desaturation,ref132,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":88,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":3625176.368466439}",
289190747796,         0,289178404116,       0,desaturation,ref133,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":89,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":4125268.374777299}",
289190747796,         0,289180038213,       0,desaturation,ref134,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":90,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":4754712.926952529}",
289190747796,         0,289181615270,       0,desaturation,ref135,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":91,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":5575784.041827098}",
289190747796,         0,289183000010,       0,desaturation,ref136,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":92,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":6572328.240915669}",
289190747796,         0,289184311741,       0,desaturation,ref137,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":93,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":7911833.061148646}",
289190747796,         0,289185427387,       0,desaturation,ref138,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":94,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":9570879.368930291}",
289190747796,         0,289186507259,       0,desaturation,ref139,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":95,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":12008147.254079154}",
289190747796,         0,289187117449,       0,desaturation,ref140,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":96,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":14026480.86598087}",
289190747796,         0,289187737487,       0,desaturation,ref141,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":97,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":16915536.82109413}",
289190747796,         0,289188332524,       0,desaturation,ref142,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":98,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":21082922.640750628}",
289190747796,         0,289188709352,       0,desaturation,ref143,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":99,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":24980324.56735189}",
289190747796,         0,289189129843,       0,desaturation,ref144,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":100,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":31472479.566693876}",
289190747796,         0,289189418659,       0,desaturation,ref145,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":101,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":38311319.85067833}",
289190747796,         2,289171589683,       0,desaturation,ref146,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":86,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":2657933.624901944}",
289190747796,         4,289164416281,       0,desaturation,ref147,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":84,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":1933842.1177957687}",
289190747796,         6,289159552703,       0,desaturation,ref148,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":83,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":1632339.8276892796}",
289190747796,        12,289153393128,       0,desaturation,ref149,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":82,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":1363176.1559859414}",
289190747796,        20,289147102719,       0,desaturation,ref150,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":81,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":1166706.447381707}",
289190747796,        26,289139895649,       0,desaturation,ref151,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":80,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":1001353.8412128607}",
289190747796,        36,289132077614,       0,desaturation,ref152,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":79,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":867919.460900446}",
289190747796,        54,289125409655,       0,desaturation,ref153,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":78,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":779345.6004873333}",
289190747796,        72,289117746195,       0,desaturation,ref154,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":77,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":697532.5477090707}",
289190747796,       126,289104480410,       0,desaturation,ref155,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":76,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":590269.3369238179}",
289190747796,       190,289079315353,       0,desaturation,ref156,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":74,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":456967.39083761314}",
289190747796,       268,289060728897,       0,desaturation,ref157,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":72,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":391643.00823967945}",
289190747796,       390,289034712584,       0,desaturation,ref158,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":70,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":326342.9586161042}",
289190747796,       600,289004143998,       0,desaturation,ref159,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":68,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":272882.93849394773}",
289190747796,       984,288972910548,       0,desaturation,ref160,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":66,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":233757.05119250793}",
289190747796,      1560,288943238775,       0,desaturation,ref161,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":64,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":205733.88608882687}",
289190747796,      2374,288904618159,       0,desaturation,ref162,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":62,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":177964.7619389076}",
289190747796,      3780,288852671835,       0,desaturation,ref163,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":60,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":150619.97481794056}",
289190747796,      6498,288800938604,       0,desaturation,ref164,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":57,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":130630.55920028445}",
289190747796,     10914,288752650475,       0,desaturation,ref165,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":54,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":116232.14818145634}",
289190747796,     20840,288691613971,       0,desaturation,ref166,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":50,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":102018.71759015942}",
289190747796,     38452,288635213450,       0,desaturation,ref167,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":46,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":91661.28628952683}",
289190747796,    103154,288562233087,       0,desaturation,ref168,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":40,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":81017.98096879711}",
289190747796,    351470,288490389456,       0,desaturation,ref169,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":32,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":72707.05555154958}",
289190747796,   3942052,288412214630,       0,desaturation,ref170,"{""b"":""Y"",""c"":""2024 This Work (d1=5)"",""d1"":5,""d2"":15,""g"":""css"",""gap"":11,""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5,""src_discards"":288397978082,""src_errors"":5930493,""src_shots"":289190747796,""state"":""T"",""v"":65406.324298290776}",
    271837,      6335,         0,       0,sparse_blossom_correlated,ref171,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""d2"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":65,""r"":10,""state"":""CNOT"",""v"":650}",
    987067,      2285,         0,       0,sparse_blossom_correlated,ref172,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""d2"":5,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":14,""state"":""CNOT"",""v"":2366}",
  10646185,      2097,         0,       0,sparse_blossom_correlated,ref173,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""d2"":7,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":321,""r"":18,""state"":""CNOT"",""v"":5778}",
 129862790,      2033,         0,       0,sparse_blossom_correlated,ref174,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""d2"":9,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":521,""r"":22,""state"":""CNOT"",""v"":11462}",
1000000000,      1195,         0,       0,sparse_blossom_correlated,ref175,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""d2"":11,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":769,""r"":26,""state"":""CNOT"",""v"":19994}",
1000000000,        91,         0,       0,sparse_blossom_correlated,ref176,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""d2"":13,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1065,""r"":30,""state"":""CNOT"",""v"":31950}",
14444107709,       100,         0,       0,projected,ref178,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":1409,""r"":34,""state"":""CNOT"",""v"":47906}",
189535566769,       100,         0,       0,projected,ref179,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":1801,""r"":38,""state"":""CNOT"",""v"":68438}",
2487085515754,       100,         0,       0,projected,ref180,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":2241,""r"":42,""state"":""CNOT"",""v"":94122}",
32635533626241,       100,         0,       0,projected,ref181,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":2729,""r"":46,""state"":""CNOT"",""v"":125534}",
428243439287917,       100,         0,       0,projected,ref182,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":3265,""r"":50,""state"":""CNOT"",""v"":163250}",
5619409977892419,       100,         0,       0,projected,ref183,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":3849,""r"":54,""state"":""CNOT"",""v"":207846}",
73737892055379408,       100,         0,       0,projected,ref184,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":4481,""r"":58,""state"":""CNOT"",""v"":259898}",
967588545089578496,       100,         0,       0,projected,ref185,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":5161,""r"":62,""state"":""CNOT"",""v"":319982}",
12696695911586783232,       100,         0,       0,projected,ref186,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":5889,""r"":66,""state"":""CNOT"",""v"":388674}",
166606030930617892864,       100,         0,       0,projected,ref187,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":6665,""r"":70,""state"":""CNOT"",""v"":466550}",
2186204169631462850560,       100,         0,       0,projected,ref188,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":7489,""r"":74,""state"":""CNOT"",""v"":554186}",
28687368906257805082624,       100,         0,       0,projected,ref189,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":8361,""r"":78,""state"":""CNOT"",""v"":652158}",
376435625819179942150144,       100,         0,       0,projected,ref190,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":9281,""r"":82,""state"":""CNOT"",""v"":761042}",
4939587901871568690610176,       100,         0,       0,projected,ref191,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":10249,""r"":86,""state"":""CNOT"",""v"":881414}",
64817267460323808747978752,       100,         0,       0,projected,ref192,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":11265,""r"":90,""state"":""CNOT"",""v"":1013850}",
850532118161373112408473600,       100,         0,       0,projected,ref193,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":12329,""r"":94,""state"":""CNOT"",""v"":1158926}",
11160681595639480301217906688,       100,         0,       0,projected,ref194,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":13441,""r"":98,""state"":""CNOT"",""v"":1317218}",
146450452627835567464737931264,       100,         0,       0,projected,ref195,"{""b"":""XZ"",""c"":""Lattice Surgery CNOT, for comparison"",""noise"":""uniform"",""p"":0.001,""projected"":1,""q"":14601,""r"":102,""state"":""CNOT"",""v"":1489302}",


==> assets/stats.csv <==
     shots,    errors,  discards, seconds,decoder,strong_id,json_metadata,custom_counts
    326518,      4167,         0,    1.60,sparse_blossom_correlated,4f5cd5a2a0a56ed5f30253a2ca70612ad93a0e8e0f17c686986ad1508d1b5b43,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":65,""r"":10}",
   1007205,      1150,         0,    23.6,sparse_blossom_correlated,57a16ffa4fee24b09cb79b0043980948a51132d82c5d8ff7027c6e53a7681245,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":5,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":14}",
  10646185,      1059,         0,   755.3,sparse_blossom_correlated,f621910d8818c9c589a62d675cf5c3622c9f090265369684cb15e8a391576b82,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":7,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":321,""r"":18}",
 132273694,      1001,         0, 26075.7,sparse_blossom_correlated,e1761287a81e36f0a199edb869d82564a414aa7a61ff782c91f2c93132f6193c,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":9,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":521,""r"":22}",
1000000000,       611,         0,390933.3,sparse_blossom_correlated,b7391e1b2ba2b55d062c136a1aca1ea583138e52e0bda67d3c5c777754d43376,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":11,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":769,""r"":26}",
1000000000,        48,         0,720503.6,sparse_blossom_correlated,51df87dadd438d0fece553bfd2a46ff01c3f2398c7e3cb63969329849dd92c28,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":13,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1065,""r"":30}",
1000000000,         2,         0,1154707.4,sparse_blossom_correlated,e1864945e10261e7d45dbba8c36267df6a0d2106fbf48291ed9f1ccbabf54623,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1409,""r"":34}",
1000000000,         0,         0,1899374.5,sparse_blossom_correlated,952b248a764b6ca9789c8cf09b2a014950add360461afa4beedad11db2a937ac,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":17,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1801,""r"":38}",
1000000000,         0,         0,2673768.6,sparse_blossom_correlated,c702e030b01fba52010f8021de5d5ef87f277ef9bd61a7cf74b34f97b549535e,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":19,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":2241,""r"":42}",
1000000000,         0,         0,4148762.5,sparse_blossom_correlated,fbf59d179ef401988dba22333f15848a3c7117f33f2c049609505b18bb652275,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":21,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":2729,""r"":46}",
1000000000,         0,         0,5605447.7,sparse_blossom_correlated,e0bcc863f8c9b6bf846ad685bbe5458d586d7661589cd697261c683e1e7fd97c,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":23,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":3265,""r"":50}",
1000000000,         0,         0,9097185.6,sparse_blossom_correlated,202d5d1f55395f58fddeba44e07b239b321e2d0a9708a0db066c5ab58d28ea12,"{""b"":""X"",""c"":""surface-code-cnot"",""d2"":25,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":3849,""r"":54}",
1000000000,    444812, 266412484,497894.0,desaturation,5a5dc19acf48d69bfef6cc9033483c147891d31aeda1f695d2e73feef29a62f7,"{""b"":""Y"",""c"":""end2end-inplace-distillation"",""d1"":3,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.0005,""q"":454,""r"":13,""r1"":3,""r2"":5}","{""C0"":34392,""C1"":95680,""C10"":60125,""C11"":59570,""C12"":98310,""C13"":309280,""C14"":82576,""C15"":105928,""C16"":103278,""C17"":114242,""C18"":114502,""C19"":181257,""C2"":46730,""C20"":189376,""C21"":265803,""C22"":218557,""C23"":2636910,""C24"":1685385,""C25"":376516,""C26"":315608,""C27"":365948,""C28"":309019,""C29"":413701,""C3"":59349,""C30"":370283,""C31"":5864102,""C32"":521017,""C33"":470983,""C34"":495840,""C35"":464074,""C36"":480809,""C37"":7430579,""C38"":773210,""C39"":633595,""C4"":135245,""C40"":1239237,""C41"":1144580,""C42"":901454,""C43"":920936,""C44"":4441118,""C45"":3187219,""C46"":8839136,""C47"":1416019,""C48"":3941157,""C49"":7244688,""C5"":73042,""C50"":9195320,""C51"":11674385,""C52"":8545987,""C53"":8013747,""C54"":5385769,""C55"":1565468,""C56"":7286261,""C57"":3743598,""C58"":2394598,""C59"":5014212,""C6"":56537,""C60"":3668665,""C61"":6257052,""C62"":1352235,""C63"":4922387,""C64"":6496885,""C65"":1316362,""C66"":4316884,""C67"":5352760,""C68"":3409631,""C69"":6344809,""C7"":102933,""C70"":6490664,""C71"":7505765,""C72"":9063031,""C73"":8868780,""C74"":7755255,""C75"":9971945,""C76"":10551731,""C77"":12222377,""C78"":494890589,""C8"":88432,""C9"":87285,""E0"":21455,""E1"":75697,""E10"":6466,""E11"":6535,""E12"":8943,""E13"":16518,""E14"":6871,""E15"":4332,""E16"":4745,""E17"":2879,""E18"":2710,""E19"":4422,""E2"":21228,""E20"":2777,""E21"":3618,""E22"":2425,""E23"":13016,""E24"":13596,""E25"":2055,""E26"":1455,""E27"":1185,""E28"":977,""E29"":1257,""E3"":39226,""E30"":1556,""E31"":6471,""E32"":623,""E33"":550,""E34"":446,""E35"":328,""E36"":315,""E37"":3414,""E38"":286,""E39"":232,""E4"":61634,""E40"":298,""E41"":230,""E42"":140,""E43"":113,""E44"":452,""E45"":902,""E46"":1061,""E47"":71,""E48"":148,""E49"":213,""E5"":24992,""E50"":187,""E51"":244,""E52"":185,""E53"":762,""E54"":56,""E55"":14,""E56"":20,""E57"":11,""E58"":27,""E59"":11,""E6"":23048,""E60"":4,""E61"":9,""E62"":6,""E63"":6,""E64"":10,""E65"":1,""E66"":9,""E67"":4,""E68"":7,""E69"":9,""E7"":21443,""E70"":5,""E71"":10,""E72"":6,""E73"":5,""E75"":5,""E76"":5,""E78"":76,""E8"":16591,""E9"":13173}"
1000000000,   1656461, 461257857,503541.2,desaturation,4dee460d7aeb0c58a80d14b1db0d83c3a385952298b9a24db81346957b49bb02,"{""b"":""Y"",""c"":""end2end-inplace-distillation"",""d1"":3,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":454,""r"":13,""r1"":3,""r2"":5}","{""C0"":124123,""C1"":310492,""C10"":588326,""C11"":316246,""C12"":395862,""C13"":505367,""C14"":475097,""C15"":531011,""C16"":532576,""C17"":675601,""C18"":766461,""C19"":835891,""C2"":175269,""C20"":4054713,""C21"":2906389,""C22"":1143173,""C23"":1024621,""C24"":1141053,""C25"":1031666,""C26"":1272262,""C27"":1209057,""C28"":8690638,""C29"":1680300,""C3"":222326,""C30"":1625307,""C31"":1552641,""C32"":1760210,""C33"":1834657,""C34"":10661351,""C35"":2442092,""C36"":2306155,""C37"":3073792,""C38"":3976986,""C39"":4115298,""C4"":419140,""C40"":15800301,""C41"":3068052,""C42"":6016749,""C43"":9840907,""C44"":12452535,""C45"":16344691,""C46"":10065508,""C47"":10258635,""C48"":7191807,""C49"":3091351,""C5"":280491,""C50"":9367204,""C51"":5300569,""C52"":4272845,""C53"":7158323,""C54"":5747643,""C55"":9215322,""C56"":2803588,""C57"":6641854,""C58"":7379820,""C59"":4758606,""C6"":241195,""C60"":7414719,""C61"":7693227,""C62"":9751474,""C63"":11408517,""C64"":12114886,""C65"":8553102,""C66"":9712649,""C67"":9737091,""C68"":12557917,""C69"":225419608,""C7"":362289,""C8"":335136,""C9"":350922,""E0"":84500,""E1"":261647,""E10"":66493,""E11"":38375,""E12"":30848,""E13"":35703,""E14"":24968,""E15"":24784,""E16"":22922,""E17"":19826,""E18"":19864,""E19"":17617,""E2"":91472,""E20"":43648,""E21"":45821,""E22"":12256,""E23"":9646,""E24"":8012,""E25"":6626,""E26"":7389,""E27"":7109,""E28"":20341,""E29"":4184,""E3"":147010,""E30"":3618,""E31"":2941,""E32"":2610,""E33"":2503,""E34"":10790,""E35"":1859,""E36"":1574,""E37"":1262,""E38"":2351,""E39"":2981,""E4"":177282,""E40"":4685,""E41"":662,""E42"":989,""E43"":1425,""E44"":1163,""E45"":1624,""E46"":674,""E47"":2055,""E48"":259,""E49"":158,""E5"":97278,""E50"":192,""E51"":105,""E52"":95,""E53"":116,""E54"":66,""E55"":86,""E56"":30,""E57"":76,""E58"":62,""E59"":30,""E6"":74172,""E60"":28,""E61"":30,""E62"":41,""E63"":40,""E64"":37,""E65"":26,""E66"":39,""E67"":20,""E68"":25,""E69"":299,""E7"":79538,""E8"":67592,""E9"":61912}"
1000000000,   5819684, 708349537,424127.8,desaturation,ca65d90ab188459065ca0255f535508b1f8b2bec031da8df6862fea302333de6,"{""b"":""Y"",""c"":""end2end-inplace-distillation"",""d1"":3,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":454,""r"":13,""r1"":3,""r2"":5}","{""C0"":376504,""C1"":882587,""C10"":1259830,""C11"":1407748,""C12"":1526379,""C13"":1786578,""C14"":1944914,""C15"":2172265,""C16"":2064896,""C17"":5166034,""C18"":4110110,""C19"":2821136,""C2"":684830,""C20"":2473901,""C21"":2824466,""C22"":2661441,""C23"":3157753,""C24"":3084982,""C25"":9413558,""C26"":3889382,""C27"":3828944,""C28"":3672715,""C29"":4002060,""C3"":815702,""C30"":4452475,""C31"":10516117,""C32"":5200160,""C33"":5427246,""C34"":11009150,""C35"":4671573,""C36"":6311644,""C37"":10871585,""C38"":10197960,""C39"":12052247,""C4"":1164158,""C40"":7545918,""C41"":7470993,""C42"":5807975,""C43"":3788023,""C44"":6804104,""C45"":4470278,""C46"":4115241,""C47"":5134835,""C48"":4476155,""C49"":5552499,""C5"":973998,""C50"":3543493,""C51"":4925651,""C52"":4349352,""C53"":4952992,""C54"":5235874,""C55"":5195852,""C56"":3888490,""C57"":4572396,""C58"":4717368,""C59"":3357719,""C6"":956268,""C60"":32114003,""C7"":1491001,""C8"":1229845,""C9"":1257426,""E0"":328043,""E1"":716180,""E10"":181091,""E11"":172242,""E12"":153636,""E13"":150186,""E14"":129708,""E15"":119617,""E16"":97607,""E17"":145735,""E18"":136563,""E19"":69936,""E2"":412093,""E20"":53510,""E21"":47698,""E22"":40282,""E23"":38925,""E24"":34046,""E25"":57774,""E26"":24863,""E27"":21040,""E28"":17879,""E29"":15247,""E3"":472167,""E30"":14217,""E31"":25133,""E32"":12095,""E33"":11491,""E34"":14669,""E35"":5468,""E36"":5484,""E37"":7584,""E38"":5320,""E39"":5493,""E4"":520957,""E40"":2946,""E41"":3861,""E42"":1404,""E43"":848,""E44"":1079,""E45"":670,""E46"":508,""E47"":546,""E48"":385,""E49"":428,""E5"":369269,""E50"":252,""E51"":270,""E52"":215,""E53"":205,""E54"":216,""E55"":151,""E56"":99,""E57"":116,""E58"":93,""E59"":62,""E6"":316643,""E60"":400,""E7"":361572,""E8"":270993,""E9"":222474}"
1134463380480,  15233528,876711292528,385178493.2,desaturation,89ba3697b8e5a3552b72dadacf2e9cc5ae206459ca67a08c8abf0dffbf8f5b97,"{""b"":""Y"",""c"":""end2end-inplace-distillation"",""d1"":5,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.0005,""q"":463,""r"":20,""r1"":5,""r2"":5}","{""C0"":514079,""C1"":1477369,""C10"":2194492,""C100"":5387326000,""C101"":2793959092,""C102"":1361444477,""C103"":3856105900,""C104"":6658852319,""C105"":5038777695,""C106"":6264667080,""C107"":4535489097,""C108"":4007782116,""C109"":4933497514,""C11"":2493971,""C110"":2267229901,""C111"":3481945811,""C112"":2153998424,""C113"":3147660970,""C114"":3187635711,""C115"":3004555289,""C116"":3661311955,""C117"":2139369129,""C118"":1965754173,""C119"":1832690604,""C12"":3283523,""C120"":2498945542,""C121"":3972862240,""C122"":2165111135,""C123"":3599016247,""C124"":4967785586,""C125"":1723146214,""C126"":3845959919,""C127"":2645351500,""C128"":3117883964,""C129"":3727027990,""C13"":4225533,""C130"":3182617511,""C131"":92480789477,""C14"":3325476,""C15"":3309601,""C16"":4831676,""C17"":4731237,""C18"":5256158,""C19"":6513984,""C2"":1577906,""C20"":5834190,""C21"":8167758,""C22"":8301452,""C23"":15794723,""C24"":19434362,""C25"":13826539,""C26"":12012881,""C27"":11831437,""C28"":13604732,""C29"":19017145,""C3"":1798660,""C30"":23298059,""C31"":40007133,""C32"":31800675,""C33"":17628104,""C34"":17990013,""C35"":23838016,""C36"":21344817,""C37"":45861795,""C38"":40517003,""C39"":33396837,""C4"":1783615,""C40"":46482521,""C41"":48124145,""C42"":44460889,""C43"":43783816,""C44"":65350177,""C45"":61364431,""C46"":112317514,""C47"":69634098,""C48"":94440737,""C49"":119148115,""C5"":2392420,""C50"":119002773,""C51"":164299377,""C52"":173639252,""C53"":186451965,""C54"":163833718,""C55"":137313666,""C56"":190132723,""C57"":192361800,""C58"":185999222,""C59"":233900490,""C6"":2403832,""C60"":244917353,""C61"":197696950,""C62"":217088632,""C63"":233077893,""C64"":285700039,""C65"":236874624,""C66"":330462374,""C67"":277334426,""C68"":343068612,""C69"":412058472,""C7"":1890458,""C70"":401218147,""C71"":434448405,""C72"":386181258,""C73"":543933184,""C74"":473094436,""C75"":512664556,""C76"":523348032,""C77"":1163809954,""C78"":3217914120,""C79"":3184947158,""C8"":2278505,""C80"":1527581300,""C81"":1882499482,""C82"":2570346187,""C83"":624267119,""C84"":1573246015,""C85"":1517677295,""C86"":3458649057,""C87"":1967570662,""C88"":2588288988,""C89"":2035709616,""C9"":2059109,""C90"":688987710,""C91"":751568291,""C92"":2131636349,""C93"":965110635,""C94"":2154783875,""C95"":1239796166,""C96"":3103641832,""C97"":1967836077,""C98"":5742886244,""C99"":3084491613,""E0"":521870,""E1"":1224451,""E10"":396971,""E100"":371,""E101"":7,""E102"":14,""E103"":11,""E104"":7,""E105"":8,""E106"":33,""E107"":13,""E109"":3,""E11"":363713,""E110"":5,""E111"":5,""E112"":3,""E113"":1,""E114"":6,""E116"":2,""E12"":287580,""E122"":1,""E13"":360783,""E130"":1,""E131"":2,""E14"":223100,""E15"":284729,""E16"":170319,""E17"":167329,""E18"":156416,""E19"":129416,""E2"":1091811,""E20"":117921,""E21"":127867,""E22"":108567,""E23"":201115,""E24"":160797,""E25"":110964,""E26"":95595,""E27"":73218,""E28"":128461,""E29"":91574,""E3"":890067,""E30"":103123,""E31"":101731,""E32"":106928,""E33"":651254,""E34"":122495,""E35"":568961,""E36"":32722,""E37"":70954,""E38"":51189,""E39"":32758,""E4"":771063,""E40"":24524,""E41"":18024,""E42"":453321,""E43"":10538,""E44"":22994,""E45"":16691,""E46"":13035,""E47"":11556,""E48"":11642,""E49"":28380,""E5"":1040460,""E50"":6369,""E51"":44701,""E52"":188399,""E53"":9526,""E54"":4280,""E55"":4653,""E56"":3362,""E57"":3975,""E58"":2583,""E59"":2948,""E6"":645136,""E60"":2886,""E61"":2288,""E62"":3213,""E63"":4145,""E64"":4040,""E65"":882,""E66"":1390,""E67"":3345,""E68"":1384,""E69"":1601,""E7"":972751,""E70"":1432,""E71"":985,""E72"":546,""E73"":906,""E74"":1434,""E75"":937,""E76"":832,""E77"":1227,""E78"":800,""E79"":1170,""E8"":1015455,""E80"":617,""E81"":413,""E82"":472,""E83"":178,""E84"":111,""E85"":139,""E86"":169,""E87"":89,""E88"":357,""E89"":116,""E9"":540142,""E90"":92,""E91"":70,""E92"":75,""E93"":62,""E94"":529,""E95"":114,""E96"":311,""E97"":40,""E98"":53,""E99"":328}"
1000000000000,  27230581,948138580123,130188883.9,desaturation,ba7b7dbb74421df2ad13bd69a9662bb5867fc7787e225cf601996b55c1068bb6,"{""b"":""Y"",""c"":""end2end-inplace-distillation"",""d1"":5,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":463,""r"":20,""r1"":5,""r2"":5}","{""C0"":1224031,""C1"":3063977,""C10"":6439035,""C100"":503412599,""C101"":610218382,""C102"":589531983,""C103"":687367928,""C104"":666198263,""C105"":482330718,""C106"":554114647,""C107"":459149723,""C108"":613255687,""C109"":916823361,""C11"":5898962,""C110"":295163290,""C111"":527689977,""C112"":462805161,""C113"":392084943,""C114"":529900493,""C115"":331583738,""C116"":5072794333,""C12"":6428142,""C13"":7870340,""C14"":8218253,""C15"":9120363,""C16"":10448659,""C17"":9715126,""C18"":12680593,""C19"":13463813,""C2"":2748163,""C20"":19720312,""C21"":23049145,""C22"":19825119,""C23"":18877648,""C24"":20076135,""C25"":21553560,""C26"":26713682,""C27"":30876110,""C28"":44264460,""C29"":42260360,""C3"":3904130,""C30"":30396740,""C31"":31989278,""C32"":39659664,""C33"":37536441,""C34"":56788243,""C35"":52365567,""C36"":54329429,""C37"":67514579,""C38"":69741826,""C39"":73514234,""C4"":3678681,""C40"":100976653,""C41"":89744259,""C42"":91433862,""C43"":119305814,""C44"":114767162,""C45"":157522110,""C46"":156262297,""C47"":174069624,""C48"":154885327,""C49"":141940231,""C5"":4256707,""C50"":175525530,""C51"":186475976,""C52"":185112879,""C53"":220710013,""C54"":219207380,""C55"":218803159,""C56"":210528752,""C57"":275211727,""C58"":233015794,""C59"":304014666,""C6"":4113423,""C60"":261715916,""C61"":309257934,""C62"":330316778,""C63"":337755895,""C64"":404695959,""C65"":366162655,""C66"":382413208,""C67"":406200060,""C68"":618053374,""C69"":1287248489,""C7"":4524264,""C70"":1257981139,""C71"":741086498,""C72"":1060084418,""C73"":817074463,""C74"":435882457,""C75"":716300852,""C76"":971383543,""C77"":1077430443,""C78"":814595099,""C79"":980223287,""C8"":5283242,""C80"":842811273,""C81"":510175148,""C82"":467580571,""C83"":842762844,""C84"":738492104,""C85"":891511965,""C86"":1629855363,""C87"":1266765186,""C88"":1736073911,""C89"":883566350,""C9"":5358337,""C90"":562454174,""C91"":1054275190,""C92"":1289574302,""C93"":1247069409,""C94"":1431830297,""C95"":1367666181,""C96"":978574255,""C97"":988633386,""C98"":580255603,""C99"":814970103,""E0"":1150183,""E1"":2719948,""E10"":1027764,""E100"":2,""E101"":7,""E102"":4,""E103"":1,""E106"":1,""E107"":2,""E108"":2,""E109"":1,""E11"":785305,""E110"":1,""E111"":1,""E112"":1,""E115"":1,""E116"":2,""E12"":647381,""E13"":587115,""E14"":509027,""E15"":542372,""E16"":428563,""E17"":375510,""E18"":390121,""E19"":345145,""E2"":2006345,""E20"":436428,""E21"":368352,""E22"":278850,""E23"":244990,""E24"":214193,""E25"":231550,""E26"":210677,""E27"":204775,""E28"":197874,""E29"":197571,""E3"":1833379,""E30"":485268,""E31"":178285,""E32"":409836,""E33"":83210,""E34"":112285,""E35"":84169,""E36"":67928,""E37"":57588,""E38"":49509,""E39"":333794,""E4"":1682914,""E40"":42765,""E41"":40415,""E42"":65473,""E43"":33303,""E44"":30038,""E45"":78527,""E46"":39342,""E47"":22571,""E48"":15723,""E49"":115272,""E5"":1534924,""E50"":12431,""E51"":12078,""E52"":9806,""E53"":7580,""E54"":7245,""E55"":6332,""E56"":7861,""E57"":7695,""E58"":7032,""E59"":3412,""E6"":1351797,""E60"":4286,""E61"":4682,""E62"":3201,""E63"":3104,""E64"":2706,""E65"":2399,""E66"":1407,""E67"":1891,""E68"":2323,""E69"":2313,""E7"":1485364,""E70"":1899,""E71"":1860,""E72"":1920,""E73"":1316,""E74"":610,""E75"":385,""E76"":495,""E77"":369,""E78"":336,""E79"":542,""E8"":1693649,""E80"":278,""E81"":193,""E82"":188,""E83"":175,""E84"":137,""E85"":595,""E86"":209,""E87"":327,""E88"":87,""E89"":66,""E9"":1080654,""E90"":60,""E91"":368,""E92"":207,""E93"":24,""E94"":28,""E95"":17,""E96"":12,""E97"":25,""E98"":5,""E99"":17}"
289190747796,   5930493,288397978082,11530959.5,desaturation,f7694b20e0340225896f5edc5fdee909f55018dbf672f811b6d2dd1a91b66552,"{""b"":""Y"",""c"":""end2end-inplace-distillation"",""d1"":5,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":463,""r"":20,""r1"":5,""r2"":5}","{""C0"":315369,""C1"":681106,""C10"":1399017,""C100"":288816,""C101"":1329137,""C11"":1483004,""C12"":1618378,""C13"":1778616,""C14"":1862487,""C15"":2110797,""C16"":2290292,""C17"":2718120,""C18"":2983221,""C19"":2977857,""C2"":676876,""C20"":3028705,""C21"":3293084,""C22"":3456728,""C23"":3965557,""C24"":4321045,""C25"":5004688,""C26"":5240985,""C27"":4827422,""C28"":5125235,""C29"":5489914,""C3"":791285,""C30"":5875562,""C31"":6927838,""C32"":6892329,""C33"":7397577,""C34"":9105096,""C35"":8221263,""C36"":8718586,""C37"":9732826,""C38"":10322188,""C39"":11329608,""C4"":860152,""C40"":11568924,""C41"":12011955,""C42"":11884281,""C43"":11502070,""C44"":12727916,""C45"":13252866,""C46"":13234012,""C47"":14075818,""C48"":15088967,""C49"":13992918,""C5"":942947,""C50"":15074034,""C51"":15148898,""C52"":14870215,""C53"":15938394,""C54"":15562151,""C55"":16694562,""C56"":16029208,""C57"":16414436,""C58"":16614359,""C59"":18703077,""C6"":1004111,""C60"":27082177,""C61"":24863444,""C62"":18119541,""C63"":20500668,""C64"":16953429,""C65"":12718056,""C66"":16775055,""C67"":14458203,""C68"":17026793,""C69"":13541688,""C7"":1137439,""C70"":13697712,""C71"":12318540,""C72"":9859475,""C73"":8726942,""C74"":16369866,""C75"":8795159,""C76"":13265758,""C77"":7663451,""C78"":6667950,""C79"":7818030,""C8"":1214970,""C80"":7207067,""C81"":6290405,""C82"":6159572,""C83"":4863577,""C84"":4024461,""C85"":3148940,""C86"":2705389,""C87"":2406236,""C88"":1702807,""C89"":1634097,""C9"":1253809,""C90"":1577057,""C91"":1384740,""C92"":1311731,""C93"":1115646,""C94"":1079872,""C95"":610190,""C96"":620038,""C97"":595037,""C98"":376828,""C99"":420491,""E0"":285775,""E1"":569167,""E10"":217007,""E11"":198626,""E12"":174318,""E13"":157010,""E14"":140865,""E15"":131494,""E16"":116622,""E17"":112549,""E18"":102691,""E19"":87747,""E2"":472735,""E20"":77549,""E21"":67970,""E22"":61374,""E23"":57339,""E24"":53196,""E25"":47488,""E26"":44925,""E27"":45351,""E28"":33895,""E29"":36353,""E3"":444756,""E30"":24170,""E31"":23759,""E32"":19894,""E33"":17530,""E34"":16360,""E35"":13011,""E36"":24352,""E37"":10439,""E38"":9231,""E39"":13341,""E4"":406054,""E40"":6659,""E41"":6526,""E42"":4870,""E43"":4986,""E44"":3796,""E45"":5514,""E46"":2653,""E47"":2370,""E48"":2029,""E49"":1754,""E5"":366722,""E50"":1561,""E51"":1379,""E52"":1156,""E53"":867,""E54"":842,""E55"":774,""E56"":592,""E57"":535,""E58"":432,""E59"":392,""E6"":333955,""E60"":394,""E61"":309,""E62"":210,""E63"":197,""E64"":166,""E65"":122,""E66"":111,""E67"":81,""E68"":68,""E69"":37,""E7"":323186,""E70"":40,""E71"":21,""E72"":20,""E73"":19,""E74"":25,""E75"":7,""E76"":27,""E77"":9,""E78"":9,""E79"":5,""E8"":294535,""E80"":3,""E81"":4,""E82"":3,""E83"":1,""E85"":1,""E87"":1,""E9"":245575}"
    498107,     11226,         0,  1032.6,chromobius-gap,35da53d71cb0efd21f915430b8d84a9453ae300aecb2727c083446ec5f3a4049,"{""b"":""Y"",""c"":""escape-to-big-color-code"",""d1"":3,""d2"":9,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":121,""r"":12,""r2"":10}","{""C0"":482,""C1"":1106,""C10"":5189,""C11"":11593,""C12"":10862,""C13"":9849,""C14"":19927,""C15"":14958,""C16"":18205,""C17"":347626,""C2"":1530,""C3"":2108,""C4"":6883,""C5"":4707,""C6"":9339,""C7"":3485,""C8"":13502,""C9"":5530,""E0"":312,""E1"":630,""E10"":242,""E11"":364,""E12"":629,""E13"":247,""E14"":239,""E15"":1134,""E16"":156,""E17"":1438,""E2"":589,""E3"":543,""E4"":1034,""E5"":465,""E6"":688,""E7"":405,""E8"":547,""E9"":1564}"
   2349844,     10248,         0, 15278.1,chromobius-gap,1838fe840faad8e83d197f957e51df278a59cfd2d25293ef500e95cc2ff30bdc,"{""b"":""Y"",""c"":""escape-to-big-color-code"",""d1"":5,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":337,""r"":12,""r2"":10}","{""C0"":868,""C1"":1945,""C10"":21114,""C11"":22098,""C12"":19240,""C13"":29909,""C14"":30694,""C15"":68126,""C16"":105926,""C17"":106141,""C18"":62846,""C19"":75174,""C2"":2296,""C20"":54830,""C21"":91883,""C22"":87621,""C23"":59042,""C24"":92095,""C25"":73450,""C26"":111875,""C27"":1161726,""C3"":2771,""C4"":5948,""C5"":6451,""C6"":9021,""C7"":9800,""C8"":13443,""C9"":13263,""E0"":376,""E1"":782,""E10"":239,""E11"":264,""E12"":248,""E13"":272,""E14"":248,""E15"":404,""E16"":387,""E17"":442,""E18"":207,""E19"":216,""E2"":829,""E20"":173,""E21"":241,""E22"":257,""E23"":120,""E24"":175,""E25"":131,""E26"":183,""E27"":864,""E3"":753,""E4"":714,""E5"":412,""E6"":412,""E7"":299,""E8"":322,""E9"":278}"
   7912456,     10025,         0,112837.2,chromobius-gap,b0affc872f5cb9dad44dfbbf7bcc3c58527b63a1af6b07406dd07bdb32453c10,"{""b"":""Y"",""c"":""escape-to-big-color-code"",""d1"":7,""d2"":21,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":661,""r"":12,""r2"":10}","{""C0"":983,""C1"":2291,""C10"":21823,""C11"":26272,""C12"":32578,""C13"":40960,""C14"":50381,""C15"":72139,""C16"":88318,""C17"":112409,""C18"":131848,""C19"":149077,""C2"":2516,""C20"":156282,""C21"":181434,""C22"":197146,""C23"":217063,""C24"":262378,""C25"":364490,""C26"":419327,""C27"":651674,""C28"":356320,""C29"":342991,""C3"":3198,""C30"":264656,""C31"":424215,""C32"":319353,""C33"":283579,""C34"":267406,""C35"":270895,""C36"":227860,""C37"":1898589,""C4"":4687,""C5"":6220,""C6"":8678,""C7"":11282,""C8"":13899,""C9"":17214,""E0"":361,""E1"":726,""E10"":163,""E11"":163,""E12"":193,""E13"":191,""E14"":197,""E15"":225,""E16"":235,""E17"":251,""E18"":239,""E19"":249,""E2"":719,""E20"":227,""E21"":259,""E22"":264,""E23"":249,""E24"":282,""E25"":298,""E26"":252,""E27"":378,""E28"":216,""E29"":160,""E3"":739,""E30"":148,""E31"":201,""E32"":135,""E33"":96,""E34"":80,""E35"":101,""E36"":51,""E37"":248,""E4"":535,""E5"":336,""E6"":280,""E7"":198,""E8"":189,""E9"":191}"
    222481,      1000,         0,    85.0,pymatching-gap,dc6e7241d04698af8178a2eaa31bb63bef3b92689c43718928882bc770c01bfd,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":7,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":101,""r"":23,""r2"":21}","{""C0"":54,""C1"":119,""C10"":317,""C100"":87,""C101"":101,""C102"":35,""C103"":34,""C104"":25,""C105"":4,""C106"":4,""C107"":1,""C108"":7,""C109"":7,""C11"":345,""C110"":1,""C12"":357,""C13"":445,""C14"":432,""C15"":523,""C16"":536,""C17"":555,""C18"":699,""C19"":765,""C2"":142,""C20"":771,""C21"":890,""C22"":915,""C23"":1038,""C24"":1098,""C25"":1180,""C26"":1215,""C27"":1445,""C28"":1375,""C29"":1463,""C3"":163,""C30"":1600,""C31"":1693,""C32"":1792,""C33"":1852,""C34"":2133,""C35"":2170,""C36"":2188,""C37"":2914,""C38"":2900,""C39"":2775,""C4"":169,""C40"":3415,""C41"":3718,""C42"":2951,""C43"":3821,""C44"":3605,""C45"":3728,""C46"":3804,""C47"":4503,""C48"":3570,""C49"":4520,""C5"":193,""C50"":4831,""C51"":4733,""C52"":4631,""C53"":5178,""C54"":4748,""C55"":5672,""C56"":5414,""C57"":5301,""C58"":6155,""C59"":6450,""C6"":212,""C60"":5641,""C61"":6045,""C62"":6284,""C63"":5303,""C64"":5592,""C65"":5653,""C66"":5198,""C67"":4437,""C68"":4248,""C69"":3951,""C7"":223,""C70"":3394,""C71"":3121,""C72"":2809,""C73"":2741,""C74"":2384,""C75"":2312,""C76"":2059,""C77"":1976,""C78"":1792,""C79"":1776,""C8"":251,""C80"":1779,""C81"":1639,""C82"":1744,""C83"":1122,""C84"":2334,""C85"":1026,""C86"":715,""C87"":875,""C88"":663,""C89"":178,""C9"":267,""C90"":188,""C91"":172,""C92"":153,""C93"":147,""C94"":357,""C95"":62,""C96"":164,""C97"":89,""C98"":83,""C99"":47,""E0"":55,""E1"":96,""E10"":47,""E11"":36,""E12"":38,""E13"":18,""E14"":16,""E15"":23,""E16"":14,""E17"":20,""E18"":14,""E19"":14,""E2"":103,""E20"":11,""E21"":10,""E22"":14,""E23"":7,""E24"":6,""E25"":6,""E26"":9,""E27"":6,""E28"":3,""E29"":3,""E3"":68,""E30"":2,""E31"":2,""E32"":3,""E34"":2,""E35"":1,""E36"":1,""E37"":4,""E39"":1,""E4"":73,""E40"":1,""E41"":1,""E5"":50,""E6"":66,""E7"":67,""E8"":44,""E9"":45}"
    985395,      1000,         0,   997.3,pymatching-gap,83587540419fe76e43986b4ed91661b2024e4993760af60d900abb081aa14d19,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":9,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":165,""r"":29,""r2"":27}","{""C0"":58,""C1"":114,""C10"":310,""C100"":7134,""C101"":6277,""C102"":6532,""C103"":5061,""C104"":4311,""C105"":4083,""C106"":3248,""C107"":2627,""C108"":2325,""C109"":1742,""C11"":312,""C110"":1321,""C111"":1099,""C112"":859,""C113"":637,""C114"":529,""C115"":359,""C116"":365,""C117"":245,""C118"":188,""C119"":147,""C12"":398,""C120"":137,""C121"":88,""C122"":72,""C123"":61,""C124"":46,""C125"":52,""C126"":17,""C127"":41,""C128"":15,""C129"":12,""C13"":437,""C130"":6,""C131"":14,""C133"":2,""C134"":2,""C135"":1,""C136"":1,""C14"":465,""C141"":1,""C15"":510,""C16"":595,""C17"":626,""C18"":767,""C19"":749,""C2"":129,""C20"":766,""C21"":866,""C22"":1022,""C23"":1086,""C24"":1214,""C25"":1280,""C26"":1370,""C27"":1519,""C28"":1623,""C29"":1767,""C3"":163,""C30"":1969,""C31"":2097,""C32"":2181,""C33"":2485,""C34"":2609,""C35"":2932,""C36"":3141,""C37"":3282,""C38"":3544,""C39"":4028,""C4"":179,""C40"":4278,""C41"":4653,""C42"":4867,""C43"":5319,""C44"":5645,""C45"":6000,""C46"":6359,""C47"":7176,""C48"":7180,""C49"":7857,""C5"":192,""C50"":8712,""C51"":8849,""C52"":9122,""C53"":10430,""C54"":10603,""C55"":11769,""C56"":12625,""C57"":12827,""C58"":13978,""C59"":15010,""C6"":189,""C60"":14929,""C61"":16426,""C62"":17208,""C63"":17506,""C64"":18767,""C65"":19172,""C66"":19110,""C67"":20404,""C68"":20940,""C69"":20279,""C7"":223,""C70"":21582,""C71"":21543,""C72"":20897,""C73"":22288,""C74"":21476,""C75"":21747,""C76"":21941,""C77"":21431,""C78"":21869,""C79"":21885,""C8"":256,""C80"":21074,""C81"":22739,""C82"":21834,""C83"":20413,""C84"":22831,""C85"":19632,""C86"":18908,""C87"":18937,""C88"":17380,""C89"":15156,""C9"":279,""C90"":16068,""C91"":14116,""C92"":12800,""C93"":12380,""C94"":12011,""C95"":10312,""C96"":10374,""C97"":9014,""C98"":8494,""C99"":7874,""E0"":52,""E1"":100,""E10"":43,""E11"":33,""E12"":25,""E13"":34,""E14"":18,""E15"":23,""E16"":19,""E17"":23,""E18"":13,""E19"":14,""E2"":99,""E20"":18,""E21"":5,""E22"":9,""E23"":5,""E24"":7,""E25"":8,""E26"":6,""E27"":5,""E28"":3,""E29"":1,""E3"":69,""E30"":3,""E31"":2,""E32"":3,""E33"":4,""E34"":5,""E35"":2,""E36"":2,""E37"":2,""E38"":1,""E39"":1,""E4"":72,""E41"":1,""E42"":3,""E45"":1,""E5"":70,""E6"":58,""E7"":48,""E8"":48,""E9"":42}"
  43190221,     10349,         0,203651.6,pymatching-gap,1902c091914a99be2d6641c78447cbeffdd3b6dd27ad24658473d49b86e202bc,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":11,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":245,""r"":35,""r2"":33}","{""C0"":590,""C1"":1246,""C10"":3126,""C100"":908340,""C101"":906322,""C102"":940702,""C103"":889318,""C104"":869214,""C105"":846890,""C106"":795263,""C107"":781699,""C108"":763388,""C109"":688566,""C11"":3319,""C110"":649550,""C111"":619021,""C112"":557709,""C113"":536100,""C114"":479661,""C115"":411429,""C116"":398829,""C117"":355203,""C118"":315435,""C119"":286377,""C12"":3782,""C120"":249396,""C121"":216216,""C122"":202423,""C123"":171782,""C124"":150787,""C125"":137736,""C126"":109555,""C127"":97996,""C128"":85886,""C129"":67918,""C13"":4361,""C130"":57851,""C131"":48191,""C132"":35491,""C133"":31510,""C134"":24660,""C135"":18267,""C136"":15494,""C137"":12597,""C138"":8973,""C139"":7548,""C14"":4469,""C140"":5477,""C141"":4095,""C142"":3498,""C143"":2529,""C144"":1862,""C145"":1505,""C146"":1035,""C147"":702,""C148"":605,""C149"":381,""C15"":5050,""C150"":240,""C151"":158,""C152"":107,""C153"":77,""C154"":41,""C155"":16,""C156"":10,""C157"":8,""C158"":8,""C159"":4,""C16"":5637,""C160"":3,""C161"":1,""C165"":1,""C17"":6082,""C170"":1,""C18"":6922,""C19"":7742,""C2"":1396,""C20"":7986,""C21"":9219,""C22"":9936,""C23"":10755,""C24"":12211,""C25"":13160,""C26"":14071,""C27"":15846,""C28"":17017,""C29"":18408,""C3"":1511,""C30"":20506,""C31"":21968,""C32"":23692,""C33"":26649,""C34"":29055,""C35"":31474,""C36"":34379,""C37"":36744,""C38"":40408,""C39"":44820,""C4"":1715,""C40"":47240,""C41"":51762,""C42"":55759,""C43"":61194,""C44"":66847,""C45"":72254,""C46"":76719,""C47"":84133,""C48"":90175,""C49"":97260,""C5"":1863,""C50"":108340,""C51"":114782,""C52"":120033,""C53"":136204,""C54"":142957,""C55"":157154,""C56"":170469,""C57"":181144,""C58"":197374,""C59"":210806,""C6"":2042,""C60"":220206,""C61"":242167,""C62"":262316,""C63"":270544,""C64"":299616,""C65"":315169,""C66"":327240,""C67"":359048,""C68"":378633,""C69"":382860,""C7"":2309,""C70"":431869,""C71"":446430,""C72"":460050,""C73"":494610,""C74"":514001,""C75"":541997,""C76"":579791,""C77"":591264,""C78"":620042,""C79"":653459,""C8"":2514,""C80"":663405,""C81"":712606,""C82"":741704,""C83"":748832,""C84"":795848,""C85"":810932,""C86"":810232,""C87"":861997,""C88"":873208,""C89"":876627,""C9"":2813,""C90"":916769,""C91"":917911,""C92"":917899,""C93"":932103,""C94"":939249,""C95"":925383,""C96"":969795,""C97"":950772,""C98"":949768,""C99"":952464,""E0"":525,""E1"":1003,""E10"":372,""E11"":329,""E12"":306,""E13"":306,""E14"":232,""E15"":231,""E16"":200,""E17"":179,""E18"":171,""E19"":166,""E2"":902,""E20"":126,""E21"":111,""E22"":110,""E23"":93,""E24"":72,""E25"":99,""E26"":67,""E27"":54,""E28"":47,""E29"":41,""E3"":849,""E30"":41,""E31"":41,""E32"":24,""E33"":32,""E34"":36,""E35"":27,""E36"":16,""E37"":17,""E38"":15,""E39"":12,""E4"":742,""E40"":12,""E41"":12,""E42"":13,""E43"":9,""E44"":7,""E45"":7,""E46"":6,""E47"":3,""E48"":3,""E49"":4,""E5"":651,""E50"":5,""E51"":1,""E52"":1,""E53"":4,""E54"":4,""E55"":2,""E58"":2,""E59"":1,""E6"":578,""E60"":2,""E63"":1,""E66"":1,""E67"":1,""E7"":515,""E8"":475,""E83"":1,""E9"":434}"
   1000000,        63,         0, 15776.2,pymatching-gap,7f74cca09b98cc1089b79765cd7f0f7d220ddf5205d186a4eae98d465f964dfb,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":13,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":341,""r"":41,""r2"":39}","{""C0"":2,""C1"":6,""C10"":19,""C100"":15912,""C101"":16616,""C102"":17813,""C103"":18032,""C104"":18514,""C105"":19366,""C106"":19289,""C107"":20085,""C108"":20546,""C109"":20618,""C11"":20,""C110"":21100,""C111"":21416,""C112"":21415,""C113"":22014,""C114"":21793,""C115"":20648,""C116"":21549,""C117"":21629,""C118"":20961,""C119"":21292,""C12"":24,""C120"":20221,""C121"":19712,""C122"":19663,""C123"":18873,""C124"":18496,""C125"":18037,""C126"":16803,""C127"":16385,""C128"":15871,""C129"":14881,""C13"":25,""C130"":13992,""C131"":12854,""C132"":11926,""C133"":11148,""C134"":10543,""C135"":9374,""C136"":8582,""C137"":7974,""C138"":6968,""C139"":6279,""C14"":21,""C140"":5523,""C141"":4796,""C142"":4335,""C143"":3841,""C144"":3409,""C145"":3043,""C146"":2441,""C147"":2128,""C148"":1935,""C149"":1503,""C15"":23,""C150"":1248,""C151"":1071,""C152"":863,""C153"":729,""C154"":558,""C155"":442,""C156"":331,""C157"":275,""C158"":191,""C159"":144,""C16"":29,""C160"":94,""C161"":89,""C162"":68,""C163"":40,""C164"":32,""C165"":25,""C166"":16,""C167"":22,""C168"":14,""C169"":7,""C17"":37,""C170"":4,""C171"":1,""C172"":2,""C177"":1,""C179"":1,""C18"":29,""C19"":52,""C2"":6,""C20"":44,""C21"":45,""C22"":44,""C23"":49,""C24"":68,""C25"":71,""C26"":83,""C27"":84,""C28"":100,""C29"":97,""C3"":13,""C30"":104,""C31"":114,""C32"":134,""C33"":133,""C34"":147,""C35"":155,""C36"":207,""C37"":162,""C38"":230,""C39"":261,""C4"":12,""C40"":263,""C41"":292,""C42"":313,""C43"":351,""C44"":367,""C45"":439,""C46"":431,""C47"":458,""C48"":455,""C49"":557,""C5"":12,""C50"":663,""C51"":654,""C52"":744,""C53"":855,""C54"":872,""C55"":954,""C56"":1080,""C57"":1072,""C58"":1139,""C59"":1258,""C6"":9,""C60"":1379,""C61"":1406,""C62"":1580,""C63"":1734,""C64"":1904,""C65"":2092,""C66"":2175,""C67"":2363,""C68"":2545,""C69"":2654,""C7"":7,""C70"":3025,""C71"":3184,""C72"":3380,""C73"":3708,""C74"":3772,""C75"":4106,""C76"":4620,""C77"":4812,""C78"":5079,""C79"":5498,""C8"":15,""C80"":5791,""C81"":6156,""C82"":6642,""C83"":6847,""C84"":7391,""C85"":8003,""C86"":8046,""C87"":8925,""C88"":9247,""C89"":9598,""C9"":17,""C90"":10144,""C91"":10732,""C92"":11192,""C93"":11824,""C94"":12476,""C95"":12829,""C96"":13737,""C97"":14303,""C98"":15058,""C99"":15641,""E0"":4,""E1"":7,""E10"":2,""E11"":2,""E13"":2,""E14"":2,""E15"":2,""E17"":1,""E19"":2,""E2"":9,""E20"":1,""E24"":1,""E27"":1,""E3"":4,""E33"":1,""E34"":1,""E4"":7,""E5"":4,""E6"":3,""E7"":3,""E8"":2,""E9"":2}"
  41508352,       503,         0,2033144.5,pymatching-gap,255b52e6e743c271b89c2452f3f762c55cd403dfeb1482703d9d7f9ec6b44412,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":453,""r"":47,""r2"":45}","{""C0"":30,""C1"":66,""C10"":159,""C100"":256126,""C101"":270518,""C102"":293940,""C103"":311174,""C104"":328907,""C105"":344401,""C106"":363445,""C107"":383381,""C108"":410967,""C109"":426395,""C11"":162,""C110"":450204,""C111"":467983,""C112"":492359,""C113"":520391,""C114"":546206,""C115"":549317,""C116"":586094,""C117"":611007,""C118"":636313,""C119"":663286,""C12"":183,""C120"":676443,""C121"":696949,""C122"":724930,""C123"":741892,""C124"":757503,""C125"":789358,""C126"":788933,""C127"":817624,""C128"":835796,""C129"":844569,""C13"":215,""C130"":848423,""C131"":858696,""C132"":849912,""C133"":873517,""C134"":882998,""C135"":865135,""C136"":861614,""C137"":858637,""C138"":852595,""C139"":836140,""C14"":210,""C140"":828465,""C141"":792976,""C142"":789221,""C143"":758612,""C144"":742993,""C145"":717799,""C146"":673880,""C147"":636778,""C148"":632259,""C149"":588819,""C15"":240,""C150"":558570,""C151"":519924,""C152"":474583,""C153"":452092,""C154"":421087,""C155"":382907,""C156"":343884,""C157"":317659,""C158"":280109,""C159"":256882,""C16"":263,""C160"":220388,""C161"":197655,""C162"":174183,""C163"":150623,""C164"":132608,""C165"":115080,""C166"":96685,""C167"":80720,""C168"":69839,""C169"":58440,""C17"":287,""C170"":48081,""C171"":40477,""C172"":33177,""C173"":25856,""C174"":21797,""C175"":16679,""C176"":13627,""C177"":10484,""C178"":8121,""C179"":6248,""C18"":316,""C180"":4828,""C181"":3573,""C182"":2680,""C183"":1962,""C184"":1510,""C185"":1108,""C186"":750,""C187"":520,""C188"":402,""C189"":297,""C19"":377,""C190"":196,""C191"":160,""C192"":85,""C193"":73,""C194"":24,""C195"":28,""C196"":16,""C197"":14,""C198"":5,""C199"":7,""C2"":68,""C20"":358,""C200"":3,""C201"":2,""C202"":1,""C203"":2,""C204"":1,""C21"":435,""C22"":468,""C23"":487,""C24"":570,""C25"":638,""C26"":680,""C27"":777,""C28"":811,""C29"":949,""C3"":79,""C30"":993,""C31"":1089,""C32"":1261,""C33"":1374,""C34"":1468,""C35"":1610,""C36"":1810,""C37"":1869,""C38"":2104,""C39"":2287,""C4"":98,""C40"":2477,""C41"":2633,""C42"":2968,""C43"":3239,""C44"":3552,""C45"":4032,""C46"":4176,""C47"":4613,""C48"":4969,""C49"":5475,""C5"":73,""C50"":6020,""C51"":6556,""C52"":7156,""C53"":7806,""C54"":8325,""C55"":9239,""C56"":10155,""C57"":11033,""C58"":11893,""C59"":13009,""C6"":109,""C60"":14086,""C61"":15336,""C62"":16599,""C63"":17786,""C64"":19230,""C65"":21168,""C66"":22790,""C67"":24751,""C68"":27032,""C69"":28579,""C7"":90,""C70"":31937,""C71"":34285,""C72"":36907,""C73"":39616,""C74"":42722,""C75"":46129,""C76"":50665,""C77"":53782,""C78"":57613,""C79"":62706,""C8"":105,""C80"":66398,""C81"":72465,""C82"":78500,""C83"":83628,""C84"":89399,""C85"":96144,""C86"":102545,""C87"":111550,""C88"":119143,""C89"":127090,""C9"":130,""C90"":136595,""C91"":146048,""C92"":154090,""C93"":166685,""C94"":177354,""C95"":187966,""C96"":202405,""C97"":216330,""C98"":230099,""C99"":242480,""E0"":22,""E1"":44,""E10"":18,""E11"":12,""E12"":19,""E13"":18,""E14"":13,""E15"":13,""E16"":9,""E17"":10,""E18"":13,""E19"":8,""E2"":51,""E20"":5,""E21"":8,""E22"":3,""E23"":5,""E24"":2,""E25"":7,""E26"":2,""E27"":2,""E28"":2,""E29"":2,""E3"":33,""E30"":4,""E31"":1,""E33"":2,""E35"":1,""E37"":3,""E38"":3,""E39"":1,""E4"":32,""E41"":1,""E43"":1,""E5"":44,""E54"":1,""E57"":1,""E6"":21,""E66"":1,""E7"":25,""E8"":23,""E9"":17}"
    622391,         1,         0,132362.3,pymatching-gap,bd9b8fcdb7f7bc4746b02adf841165256df79e640534b8c7c113bee5a15c4859,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":17,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":581,""r"":53,""r2"":51}","{""C10"":1,""C100"":1136,""C101"":1207,""C102"":1297,""C103"":1425,""C104"":1492,""C105"":1568,""C106"":1700,""C107"":1771,""C108"":2008,""C109"":2043,""C11"":1,""C110"":2311,""C111"":2359,""C112"":2602,""C113"":2791,""C114"":2966,""C115"":2987,""C116"":3220,""C117"":3401,""C118"":3740,""C119"":3925,""C12"":2,""C120"":4035,""C121"":4381,""C122"":4698,""C123"":4796,""C124"":5026,""C125"":5490,""C126"":5612,""C127"":5937,""C128"":6328,""C129"":6528,""C13"":3,""C130"":6820,""C131"":7119,""C132"":7413,""C133"":7964,""C134"":8221,""C135"":8543,""C136"":8886,""C137"":9171,""C138"":9784,""C139"":9761,""C140"":10452,""C141"":10304,""C142"":10741,""C143"":11031,""C144"":11576,""C145"":11653,""C146"":11642,""C147"":11849,""C148"":12385,""C149"":12583,""C150"":12584,""C151"":12694,""C152"":12596,""C153"":12701,""C154"":12698,""C155"":12822,""C156"":12691,""C157"":12698,""C158"":12762,""C159"":12539,""C16"":1,""C160"":11871,""C161"":11897,""C162"":11243,""C163"":10934,""C164"":10730,""C165"":10376,""C166"":9950,""C167"":9300,""C168"":8984,""C169"":8527,""C17"":1,""C170"":7729,""C171"":7379,""C172"":6938,""C173"":6471,""C174"":6093,""C175"":5187,""C176"":5148,""C177"":4564,""C178"":4198,""C179"":3598,""C18"":2,""C180"":3418,""C181"":2908,""C182"":2691,""C183"":2233,""C184"":1987,""C185"":1701,""C186"":1490,""C187"":1312,""C188"":1082,""C189"":912,""C19"":1,""C190"":707,""C191"":628,""C192"":536,""C193"":382,""C194"":304,""C195"":259,""C196"":182,""C197"":158,""C198"":122,""C199"":97,""C2"":1,""C20"":1,""C200"":103,""C201"":47,""C202"":43,""C203"":34,""C204"":20,""C205"":23,""C206"":9,""C207"":8,""C208"":8,""C209"":7,""C210"":2,""C211"":1,""C212"":1,""C217"":1,""C22"":1,""C23"":3,""C24"":2,""C25"":4,""C26"":3,""C27"":1,""C28"":4,""C30"":3,""C31"":3,""C32"":6,""C33"":5,""C34"":5,""C35"":5,""C36"":8,""C37"":11,""C38"":3,""C39"":5,""C40"":13,""C41"":4,""C42"":13,""C43"":7,""C44"":7,""C45"":11,""C46"":11,""C47"":18,""C48"":15,""C49"":18,""C5"":1,""C50"":23,""C51"":19,""C52"":24,""C53"":28,""C54"":29,""C55"":40,""C56"":28,""C57"":48,""C58"":49,""C59"":43,""C6"":2,""C60"":45,""C61"":43,""C62"":58,""C63"":55,""C64"":60,""C65"":66,""C66"":82,""C67"":102,""C68"":100,""C69"":101,""C70"":120,""C71"":109,""C72"":124,""C73"":141,""C74"":165,""C75"":181,""C76"":164,""C77"":204,""C78"":203,""C79"":228,""C8"":1,""C80"":240,""C81"":264,""C82"":315,""C83"":314,""C84"":355,""C85"":365,""C86"":401,""C87"":416,""C88"":494,""C89"":512,""C90"":559,""C91"":605,""C92"":649,""C93"":681,""C94"":713,""C95"":738,""C96"":873,""C97"":943,""C98"":1002,""C99"":1066,""E10"":1}"
    279431,         0,         0,140998.3,pymatching-gap,c0d0092d47ad7c095de969c61dc87407fdf42c2d35ecdb04db17356ba3198010,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":3,""d2"":19,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":725,""r"":59,""r2"":57}","{""C100"":138,""C101"":145,""C102"":128,""C103"":154,""C104"":174,""C105"":196,""C106"":206,""C107"":234,""C108"":221,""C109"":265,""C110"":261,""C111"":281,""C112"":299,""C113"":308,""C114"":384,""C115"":386,""C116"":405,""C117"":471,""C118"":484,""C119"":496,""C120"":563,""C121"":619,""C122"":642,""C123"":658,""C124"":696,""C125"":782,""C126"":837,""C127"":902,""C128"":999,""C129"":965,""C130"":1078,""C131"":1152,""C132"":1126,""C133"":1292,""C134"":1283,""C135"":1424,""C136"":1472,""C137"":1682,""C138"":1741,""C139"":1791,""C140"":1919,""C141"":2059,""C142"":2128,""C143"":2230,""C144"":2343,""C145"":2468,""C146"":2607,""C147"":2672,""C148"":2841,""C149"":3036,""C150"":3129,""C151"":3187,""C152"":3484,""C153"":3452,""C154"":3633,""C155"":3769,""C156"":3982,""C157"":4148,""C158"":4252,""C159"":4520,""C160"":4508,""C161"":4607,""C162"":4843,""C163"":4849,""C164"":5069,""C165"":5195,""C166"":5137,""C167"":5276,""C168"":5427,""C169"":5438,""C170"":5628,""C171"":5775,""C172"":5577,""C173"":5514,""C174"":5651,""C175"":5634,""C176"":5701,""C177"":5482,""C178"":5340,""C179"":5330,""C180"":5424,""C181"":5149,""C182"":5184,""C183"":4950,""C184"":4719,""C185"":4555,""C186"":4453,""C187"":4110,""C188"":4009,""C189"":3674,""C190"":3626,""C191"":3340,""C192"":3099,""C193"":2914,""C194"":2675,""C195"":2505,""C196"":2246,""C197"":2042,""C198"":1837,""C199"":1619,""C200"":1481,""C201"":1315,""C202"":1229,""C203"":1066,""C204"":914,""C205"":737,""C206"":670,""C207"":567,""C208"":470,""C209"":364,""C210"":339,""C211"":263,""C212"":225,""C213"":184,""C214"":137,""C215"":135,""C216"":83,""C217"":80,""C218"":59,""C219"":55,""C220"":27,""C221"":24,""C222"":17,""C223"":24,""C224"":13,""C225"":8,""C226"":5,""C227"":4,""C228"":3,""C229"":3,""C230"":1,""C231"":1,""C232"":2,""C25"":1,""C27"":1,""C29"":2,""C33"":1,""C36"":1,""C41"":1,""C42"":1,""C43"":3,""C44"":1,""C47"":2,""C49"":3,""C50"":4,""C51"":5,""C52"":4,""C54"":7,""C55"":2,""C56"":2,""C57"":1,""C58"":5,""C59"":4,""C60"":3,""C61"":2,""C62"":10,""C63"":8,""C64"":8,""C65"":11,""C66"":4,""C67"":9,""C68"":8,""C69"":12,""C7"":1,""C70"":11,""C71"":14,""C72"":18,""C73"":18,""C74"":10,""C75"":22,""C76"":16,""C77"":22,""C78"":20,""C79"":26,""C80"":22,""C81"":35,""C82"":28,""C83"":31,""C84"":30,""C85"":43,""C86"":46,""C87"":53,""C88"":44,""C89"":57,""C90"":60,""C91"":73,""C92"":73,""C93"":71,""C94"":74,""C95"":100,""C96"":108,""C97"":106,""C98"":120,""C99"":138}"
  28774226,     10381,         0,131147.3,pymatching-gap,fe9dd23b25a8df7986e06a5dbb3b4ed7eacbdf76f6e50b9356f2284a7533f8b6,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":5,""d2"":11,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":253,""r"":35,""r2"":33}","{""C0"":575,""C1"":1172,""C10"":3139,""C100"":541698,""C101"":525250,""C102"":508191,""C103"":483548,""C104"":460128,""C105"":438005,""C106"":407475,""C107"":377775,""C108"":358235,""C109"":320261,""C11"":3289,""C110"":291501,""C111"":268574,""C112"":235277,""C113"":214875,""C114"":187351,""C115"":162881,""C116"":147147,""C117"":126855,""C118"":109815,""C119"":96438,""C12"":3838,""C120"":82206,""C121"":71081,""C122"":61702,""C123"":50461,""C124"":42959,""C125"":37203,""C126"":29879,""C127"":24623,""C128"":19991,""C129"":14609,""C13"":4281,""C130"":12145,""C131"":9540,""C132"":6769,""C133"":5229,""C134"":4138,""C135"":2854,""C136"":2294,""C137"":1567,""C138"":1211,""C139"":913,""C14"":4461,""C140"":670,""C141"":501,""C142"":354,""C143"":250,""C144"":152,""C145"":142,""C146"":112,""C147"":67,""C148"":37,""C149"":25,""C15"":5049,""C150"":11,""C151"":7,""C152"":4,""C153"":2,""C154"":1,""C16"":5607,""C17"":5959,""C18"":6756,""C19"":7344,""C2"":1381,""C20"":7884,""C21"":8736,""C22"":9724,""C23"":10447,""C24"":11815,""C25"":12593,""C26"":13794,""C27"":15335,""C28"":16763,""C29"":18388,""C3"":1517,""C30"":19874,""C31"":21607,""C32"":23423,""C33"":25834,""C34"":28232,""C35"":30760,""C36"":33351,""C37"":36148,""C38"":39896,""C39"":42650,""C4"":1724,""C40"":46490,""C41"":50552,""C42"":55245,""C43"":59126,""C44"":64124,""C45"":69704,""C46"":74700,""C47"":81601,""C48"":87562,""C49"":94025,""C5"":1806,""C50"":102125,""C51"":109180,""C52"":116652,""C53"":127639,""C54"":135339,""C55"":146282,""C56"":158002,""C57"":168617,""C58"":181247,""C59"":193894,""C6"":2070,""C60"":205196,""C61"":220357,""C62"":236178,""C63"":248083,""C64"":267034,""C65"":281819,""C66"":295372,""C67"":315615,""C68"":331542,""C69"":344501,""C7"":2168,""C70"":364597,""C71"":381784,""C72"":396165,""C73"":417891,""C74"":436274,""C75"":451534,""C76"":475141,""C77"":488388,""C78"":507760,""C79"":531041,""C8"":2465,""C80"":546882,""C81"":565083,""C82"":587188,""C83"":595082,""C84"":612194,""C85"":628394,""C86"":627688,""C87"":640156,""C88"":644399,""C89"":640747,""C9"":2753,""C90"":648119,""C91"":641278,""C92"":632371,""C93"":629628,""C94"":626311,""C95"":611272,""C96"":602294,""C97"":587896,""C98"":573272,""C99"":565616,""E0"":518,""E1"":918,""E10"":392,""E11"":340,""E12"":324,""E13"":274,""E14"":248,""E15"":238,""E16"":209,""E17"":189,""E18"":166,""E19"":155,""E2"":942,""E20"":133,""E21"":120,""E22"":113,""E23"":94,""E24"":84,""E25"":71,""E26"":62,""E27"":56,""E28"":52,""E29"":62,""E3"":820,""E30"":35,""E31"":32,""E32"":35,""E33"":29,""E34"":22,""E35"":15,""E36"":16,""E37"":20,""E38"":9,""E39"":23,""E4"":746,""E40"":13,""E41"":9,""E42"":9,""E43"":14,""E44"":6,""E45"":8,""E46"":6,""E47"":8,""E48"":9,""E49"":1,""E5"":646,""E50"":5,""E51"":2,""E52"":3,""E53"":11,""E54"":5,""E55"":1,""E56"":1,""E58"":1,""E59"":3,""E6"":618,""E60"":1,""E62"":2,""E63"":1,""E67"":1,""E68"":1,""E7"":512,""E73"":1,""E74"":1,""E76"":1,""E79"":1,""E8"":495,""E9"":423}"
   1000000,        89,         0, 10453.8,pymatching-gap,0124f9552c5495603b18df48941a2d8e2cab7b64028698ff2a76f1c9d5cfb4db,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":5,""d2"":13,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":349,""r"":41,""r2"":39}","{""C0"":4,""C1"":9,""C10"":27,""C100"":18658,""C101"":19309,""C102"":19963,""C103"":20273,""C104"":20654,""C105"":21005,""C106"":20960,""C107"":21704,""C108"":21742,""C109"":21822,""C11"":25,""C110"":21957,""C111"":21825,""C112"":21694,""C113"":21407,""C114"":21393,""C115"":20632,""C116"":20621,""C117"":20208,""C118"":19274,""C119"":19168,""C12"":19,""C120"":18327,""C121"":17481,""C122"":16845,""C123"":15989,""C124"":15019,""C125"":14309,""C126"":13345,""C127"":12634,""C128"":11928,""C129"":10928,""C13"":41,""C130"":10064,""C131"":9305,""C132"":8172,""C133"":7418,""C134"":6803,""C135"":6029,""C136"":5333,""C137"":4742,""C138"":4091,""C139"":3464,""C14"":25,""C140"":3101,""C141"":2578,""C142"":2212,""C143"":1927,""C144"":1550,""C145"":1300,""C146"":1056,""C147"":859,""C148"":749,""C149"":560,""C15"":32,""C150"":452,""C151"":339,""C152"":286,""C153"":220,""C154"":174,""C155"":120,""C156"":92,""C157"":73,""C158"":55,""C159"":38,""C16"":34,""C160"":20,""C161"":15,""C162"":20,""C163"":9,""C164"":5,""C165"":4,""C166"":2,""C167"":1,""C168"":2,""C17"":43,""C170"":1,""C172"":1,""C18"":49,""C19"":48,""C2"":8,""C20"":64,""C21"":65,""C22"":68,""C23"":84,""C24"":85,""C25"":82,""C26"":108,""C27"":104,""C28"":130,""C29"":117,""C3"":13,""C30"":152,""C31"":173,""C32"":200,""C33"":204,""C34"":208,""C35"":221,""C36"":280,""C37"":271,""C38"":325,""C39"":339,""C4"":13,""C40"":365,""C41"":407,""C42"":443,""C43"":500,""C44"":507,""C45"":579,""C46"":613,""C47"":629,""C48"":746,""C49"":788,""C5"":8,""C50"":876,""C51"":995,""C52"":1016,""C53"":1131,""C54"":1181,""C55"":1270,""C56"":1331,""C57"":1575,""C58"":1628,""C59"":1783,""C6"":15,""C60"":1936,""C61"":2007,""C62"":2172,""C63"":2361,""C64"":2530,""C65"":2789,""C66"":2904,""C67"":3326,""C68"":3475,""C69"":3564,""C7"":11,""C70"":3946,""C71"":4092,""C72"":4574,""C73"":4913,""C74"":5179,""C75"":5457,""C76"":5818,""C77"":6308,""C78"":6647,""C79"":7071,""C8"":19,""C80"":7429,""C81"":7967,""C82"":8556,""C83"":8860,""C84"":9278,""C85"":9968,""C86"":10555,""C87"":11347,""C88"":11664,""C89"":12175,""C9"":14,""C90"":12926,""C91"":13321,""C92"":13871,""C93"":14441,""C94"":15375,""C95"":15716,""C96"":16268,""C97"":17026,""C98"":17464,""C99"":18219,""E0"":3,""E1"":9,""E10"":8,""E11"":7,""E13"":4,""E14"":1,""E15"":3,""E16"":1,""E2"":1,""E20"":1,""E22"":2,""E28"":1,""E3"":13,""E30"":2,""E36"":1,""E4"":2,""E43"":1,""E5"":8,""E6"":7,""E7"":4,""E8"":4,""E9"":6}"
  43504887,       684,         0,2052714.9,pymatching-gap,aec12be97c34f850a97ad3f440fd3e16002750a3d587f5f98fb2f0f9b6a668e2,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":5,""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":461,""r"":47,""r2"":45}","{""C0"":39,""C1"":89,""C10"":223,""C100"":337586,""C101"":354467,""C102"":378517,""C103"":400322,""C104"":420512,""C105"":442280,""C106"":465327,""C107"":488854,""C108"":518183,""C109"":536963,""C11"":239,""C110"":562076,""C111"":587194,""C112"":610418,""C113"":640378,""C114"":666594,""C115"":678846,""C116"":711773,""C117"":737039,""C118"":756736,""C119"":783511,""C12"":208,""C120"":798905,""C121"":817549,""C122"":841920,""C123"":854821,""C124"":872153,""C125"":891351,""C126"":895244,""C127"":909652,""C128"":917566,""C129"":920143,""C13"":271,""C130"":921940,""C131"":921196,""C132"":908733,""C133"":906800,""C134"":903941,""C135"":884352,""C136"":867400,""C137"":849643,""C138"":828371,""C139"":800977,""C14"":328,""C140"":780015,""C141"":743099,""C142"":718373,""C143"":686996,""C144"":653389,""C145"":620794,""C146"":579869,""C147"":542677,""C148"":515061,""C149"":473558,""C15"":345,""C150"":439364,""C151"":404222,""C152"":359322,""C153"":332464,""C154"":300321,""C155"":268556,""C156"":237916,""C157"":210582,""C158"":183795,""C159"":162748,""C16"":373,""C160"":138072,""C161"":119422,""C162"":101608,""C163"":85834,""C164"":72691,""C165"":61277,""C166"":50135,""C167"":41044,""C168"":34191,""C169"":27585,""C17"":363,""C170"":22128,""C171"":17745,""C172"":13926,""C173"":10755,""C174"":8615,""C175"":6478,""C176"":4960,""C177"":3563,""C178"":2776,""C179"":1969,""C18"":447,""C180"":1458,""C181"":1055,""C182"":772,""C183"":535,""C184"":380,""C185"":255,""C186"":184,""C187"":123,""C188"":86,""C189"":51,""C19"":518,""C190"":38,""C191"":33,""C192"":9,""C193"":10,""C194"":10,""C195"":5,""C196"":2,""C197"":2,""C2"":102,""C20"":526,""C21"":581,""C22"":699,""C23"":759,""C24"":780,""C25"":846,""C26"":900,""C27"":1016,""C28"":1176,""C29"":1307,""C3"":97,""C30"":1406,""C31"":1534,""C32"":1669,""C33"":1795,""C34"":1988,""C35"":2219,""C36"":2449,""C37"":2683,""C38"":2888,""C39"":3219,""C4"":130,""C40"":3449,""C41"":3842,""C42"":4093,""C43"":4566,""C44"":4968,""C45"":5309,""C46"":5907,""C47"":6409,""C48"":7125,""C49"":7807,""C5"":135,""C50"":8446,""C51"":9184,""C52"":9716,""C53"":11015,""C54"":11663,""C55"":12933,""C56"":14017,""C57"":15065,""C58"":16529,""C59"":17857,""C6"":135,""C60"":19141,""C61"":21076,""C62"":23063,""C63"":24547,""C64"":26997,""C65"":29272,""C66"":31518,""C67"":33968,""C68"":37172,""C69"":39955,""C7"":176,""C70"":43379,""C71"":46938,""C72"":50451,""C73"":54513,""C74"":58970,""C75"":63257,""C76"":68960,""C77"":73362,""C78"":78952,""C79"":85347,""C8"":156,""C80"":91714,""C81"":98357,""C82"":106292,""C83"":113825,""C84"":121908,""C85"":131054,""C86"":139406,""C87"":149778,""C88"":159672,""C89"":170291,""C9"":187,""C90"":183008,""C91"":195290,""C92"":206646,""C93"":221484,""C94"":236863,""C95"":249744,""C96"":267224,""C97"":283570,""C98"":301030,""C99"":318172,""E0"":30,""E1"":76,""E10"":26,""E11"":28,""E12"":22,""E13"":18,""E14"":11,""E15"":16,""E16"":13,""E17"":11,""E18"":10,""E19"":12,""E2"":62,""E20"":12,""E21"":13,""E22"":3,""E23"":2,""E24"":1,""E25"":9,""E26"":5,""E27"":4,""E28"":1,""E29"":4,""E3"":40,""E30"":4,""E31"":5,""E32"":2,""E34"":2,""E36"":2,""E37"":1,""E38"":1,""E39"":1,""E4"":62,""E41"":1,""E42"":1,""E43"":3,""E45"":1,""E46"":2,""E5"":40,""E51"":1,""E52"":1,""E6"":31,""E60"":1,""E62"":1,""E7"":33,""E8"":29,""E9"":29,""E98"":1}"
    692168,         3,         0,122338.3,pymatching-gap,df41c9f4cd970d01a62d1d741cac9f05fe32d462a382e3bc7384ed77e8ef1f8c,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":5,""d2"":17,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":589,""r"":53,""r2"":51}","{""C10"":1,""C100"":1543,""C101"":1704,""C102"":1860,""C103"":1892,""C104"":2016,""C105"":2149,""C106"":2361,""C107"":2473,""C108"":2752,""C109"":2944,""C110"":2966,""C111"":3313,""C112"":3415,""C113"":3674,""C114"":3833,""C115"":4007,""C116"":4352,""C117"":4675,""C118"":4864,""C119"":5278,""C120"":5453,""C121"":5703,""C122"":6065,""C123"":6311,""C124"":6573,""C125"":6962,""C126"":7480,""C127"":7776,""C128"":8164,""C129"":8769,""C130"":8821,""C131"":9407,""C132"":9663,""C133"":10230,""C134"":10398,""C135"":10853,""C136"":10929,""C137"":11678,""C138"":11931,""C139"":12333,""C14"":1,""C140"":12401,""C141"":12788,""C142"":13212,""C143"":13262,""C144"":13589,""C145"":13757,""C146"":14058,""C147"":14072,""C148"":14174,""C149"":14239,""C15"":2,""C150"":14414,""C151"":14357,""C152"":14065,""C153"":14043,""C154"":14069,""C155"":13939,""C156"":13759,""C157"":13413,""C158"":13115,""C159"":12745,""C160"":12103,""C161"":11843,""C162"":11324,""C163"":10849,""C164"":10241,""C165"":9925,""C166"":9332,""C167"":8668,""C168"":8088,""C169"":7596,""C17"":1,""C170"":6945,""C171"":6358,""C172"":5794,""C173"":5206,""C174"":4827,""C175"":4280,""C176"":3945,""C177"":3524,""C178"":3055,""C179"":2663,""C18"":1,""C180"":2324,""C181"":2051,""C182"":1669,""C183"":1470,""C184"":1242,""C185"":1001,""C186"":831,""C187"":774,""C188"":608,""C189"":518,""C19"":1,""C190"":399,""C191"":347,""C192"":270,""C193"":190,""C194"":142,""C195"":116,""C196"":82,""C197"":71,""C198"":54,""C199"":36,""C20"":1,""C200"":25,""C201"":22,""C202"":15,""C203"":16,""C204"":2,""C205"":4,""C206"":4,""C207"":1,""C208"":2,""C210"":2,""C211"":2,""C212"":1,""C214"":2,""C22"":1,""C23"":2,""C24"":5,""C25"":3,""C26"":2,""C27"":10,""C28"":3,""C29"":4,""C3"":1,""C30"":4,""C31"":7,""C32"":7,""C33"":6,""C34"":4,""C35"":11,""C36"":13,""C37"":13,""C38"":8,""C39"":5,""C40"":13,""C41"":18,""C42"":17,""C43"":15,""C44"":11,""C45"":20,""C46"":21,""C47"":23,""C48"":26,""C49"":23,""C5"":1,""C50"":22,""C51"":31,""C52"":41,""C53"":38,""C54"":45,""C55"":54,""C56"":50,""C57"":45,""C58"":56,""C59"":72,""C6"":1,""C60"":70,""C61"":81,""C62"":99,""C63"":87,""C64"":84,""C65"":99,""C66"":103,""C67"":123,""C68"":132,""C69"":140,""C7"":1,""C70"":166,""C71"":170,""C72"":192,""C73"":189,""C74"":203,""C75"":257,""C76"":259,""C77"":252,""C78"":328,""C79"":322,""C80"":393,""C81"":369,""C82"":416,""C83"":477,""C84"":494,""C85"":489,""C86"":593,""C87"":601,""C88"":656,""C89"":712,""C9"":1,""C90"":783,""C91"":821,""C92"":929,""C93"":971,""C94"":1015,""C95"":1097,""C96"":1169,""C97"":1298,""C98"":1380,""C99"":1484,""E26"":1,""E3"":1,""E7"":1}"
    225241,         0,         0,128172.1,pymatching-gap,c314183740c90d62af50c2932db7709d6f71c307ad938e7656183bfc12fda6c3,"{""b"":""Y"",""c"":""idle-matchable-code"",""d1"":5,""d2"":19,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":733,""r"":59,""r2"":57}","{""C100"":149,""C101"":116,""C102"":119,""C103"":164,""C104"":159,""C105"":194,""C106"":194,""C107"":217,""C108"":250,""C109"":252,""C110"":274,""C111"":318,""C112"":316,""C113"":337,""C114"":349,""C115"":384,""C116"":411,""C117"":440,""C118"":454,""C119"":549,""C120"":558,""C121"":577,""C122"":573,""C123"":600,""C124"":742,""C125"":770,""C126"":780,""C127"":863,""C128"":885,""C129"":975,""C130"":1050,""C131"":1057,""C132"":1138,""C133"":1226,""C134"":1340,""C135"":1375,""C136"":1488,""C137"":1555,""C138"":1594,""C139"":1681,""C140"":1869,""C141"":1888,""C142"":1996,""C143"":2059,""C144"":2147,""C145"":2293,""C146"":2414,""C147"":2579,""C148"":2611,""C149"":2797,""C150"":2924,""C151"":3031,""C152"":3076,""C153"":3246,""C154"":3372,""C155"":3550,""C156"":3610,""C157"":3646,""C158"":3829,""C159"":3905,""C160"":3988,""C161"":4144,""C162"":4284,""C163"":4299,""C164"":4331,""C165"":4404,""C166"":4371,""C167"":4533,""C168"":4605,""C169"":4633,""C170"":4449,""C171"":4663,""C172"":4580,""C173"":4384,""C174"":4457,""C175"":4310,""C176"":4349,""C177"":4179,""C178"":4233,""C179"":4017,""C180"":3848,""C181"":3752,""C182"":3664,""C183"":3410,""C184"":3392,""C185"":3258,""C186"":3034,""C187"":2783,""C188"":2650,""C189"":2477,""C190"":2299,""C191"":2050,""C192"":1933,""C193"":1838,""C194"":1581,""C195"":1384,""C196"":1338,""C197"":1272,""C198"":1016,""C199"":921,""C200"":822,""C201"":667,""C202"":643,""C203"":538,""C204"":431,""C205"":383,""C206"":337,""C207"":292,""C208"":221,""C209"":179,""C210"":147,""C211"":125,""C212"":104,""C213"":69,""C214"":57,""C215"":40,""C216"":38,""C217"":26,""C218"":14,""C219"":9,""C22"":1,""C220"":10,""C221"":6,""C222"":3,""C223"":4,""C225"":1,""C226"":1,""C229"":1,""C32"":2,""C37"":1,""C39"":1,""C41"":1,""C44"":1,""C46"":2,""C47"":2,""C48"":3,""C49"":1,""C50"":2,""C51"":2,""C52"":4,""C53"":1,""C54"":3,""C55"":1,""C56"":3,""C57"":5,""C58"":2,""C59"":3,""C60"":2,""C61"":3,""C62"":5,""C63"":8,""C64"":8,""C65"":11,""C66"":6,""C67"":11,""C68"":7,""C69"":11,""C70"":9,""C71"":16,""C72"":17,""C73"":12,""C74"":14,""C75"":15,""C76"":23,""C77"":28,""C78"":22,""C79"":25,""C80"":28,""C81"":34,""C82"":34,""C83"":35,""C84"":43,""C85"":48,""C86"":45,""C87"":49,""C88"":48,""C89"":63,""C90"":71,""C91"":73,""C92"":79,""C93"":69,""C94"":90,""C95"":98,""C96"":97,""C97"":108,""C98"":105,""C99"":134}"
24244004659,      1008,3727138900,  6259.4,perfectionist,8d90eeab69d1ad949f53324b00d885edd5c4d44814a29c86bf327a3e058d170a,"{""b"":""Y"",""c"":""inject[bell]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.0005,""q"":14,""r"":5}",
4113329698,      1155,1167056256,  1178.6,perfectionist,42f722bf6c0f2b0b2dc1c4be600bf7ddd531987ea190bd204c826380da667e21,"{""b"":""Y"",""c"":""inject[bell]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":14,""r"":5}",
 598547729,      1000, 291228852,   182.5,perfectionist,866e6b2ad00526dfe3af8e93c2ec19ed946f459432554429cfa5b30525d0b725,"{""b"":""Y"",""c"":""inject[bell]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":14,""r"":5}",
17392245282,      1017,3414900035,  6213.0,perfectionist,0cf94b6467c91e1d9309874fcd17d860257c9cbeb7357b0d56444fd848ca4675,"{""b"":""Y"",""c"":""inject[teleport]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.0005,""q"":18,""r"":6}",
2787598882,      1043, 986803128,   982.7,perfectionist,4fc1f48d30ad966d5d08494265b028ea20f1b6ee15692b39f1bbf9d0e41a717c,"{""b"":""Y"",""c"":""inject[teleport]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":18,""r"":6}",
 497664273,      1000, 289770708,   212.5,perfectionist,6fe0fc28a14e0a08be2231e47b8ab866ca6c5c16158a6c90dbde916ec6a9cdb3,"{""b"":""Y"",""c"":""inject[teleport]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":18,""r"":6}",
30952001331,      1026,5305074614,  8165.1,perfectionist,d1b96ac3f90f7fb8d5c655264708d21f36c3ec5e5c3715596918ce754b78ca8a,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.0005,""q"":15,""r"":4}",
4377310754,      1029,1371081100,  1201.5,perfectionist,47dbb1f57ea09bd97bb55ae6affec4f6442411821ef6e74044424745a115a973,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
4497320343,      1030,1408594097, 25991.8,twirl_intercept_s,481c390e5a6996640507ed6cda954b156c6afe5c89c16a8aaaadb1829fd02564,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
   2233480,      1039,    726093,    80.2,twirl_intercept_t,197940bd10df6a3582b97aff84efc8632e5aa6e317112b3a4bcfe416c3478f78,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
5100727703,      1005,1597540545, 25268.9,twirl_intercept_z,e415322c63f33ebba443d3b3f0fdd18b29f0d457293a8ba11d968dd58f4b8b9e,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
 505758066,       338, 158418964,27381857.2,vec_intercept_t,06d94df8a7ce7be25febec6b6df51b3e50579cf9098389f0462df82a486cbf11,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
 478504269,       128, 149861744,27384109.0,vec_intercept_s,d438af9b9fc2da95defe0ac3774ecb41a7056bc2b67c359ddc73837ab1feb6b1,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
 432423639,        87, 135452661,27395576.4,vec_intercept_z,9974dc3bd76b37b3679e2bfb2b2864693c6eeecf1c6444a9fbc40e196eed770d,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":15,""r"":4}",
 744115473,      1000, 392699580,   239.4,perfectionist,db9baff470600180899242551a06a1ac37d5a011ae9bde04a19a55f8a24c34ef,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
   2063701,      1359,   1123561,    75.8,twirl_intercept_t,e795936fb51b87c8ba6283b70a4fac016c283aae7db26c7e8206bc407eeee649,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
 806534758,      1144, 425654293,  4662.6,twirl_intercept_s,f0b4fc42bb7064aaa18b868c0b4b2cdca124051a4221d5f8be6611069db0571a,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
 928525926,      1051, 489972758,  4621.1,twirl_intercept_z,4c5e2fa29bca75765e08d01f97cd312fd6bf46b46ef3eee5415f123b7bb8ee50,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
 561960533,      1555, 296570090,27364681.3,vec_intercept_t,87111214df98419829ac5263ed949f124bccfcb1b5e1cf71c06c4ed51a0821bc,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
 551461523,       748, 291012063,28136819.9,vec_intercept_s,e77707fc98f00d410495c89f4d9696cac6ea605986381b0afeee29855cc0b234,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
 502271107,       601, 265022626,28246703.9,vec_intercept_z,3def6c1520aadfdbb98c888f8f3d286fe76c74cbe3eccda9f6d6181f9dc4666c,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":15,""r"":4}",
 291481940,      1008, 196697859,  1664.6,twirl_intercept_s,67c8425053a24177695fe8649f44d518f1df07d08d61f77accb4db48bc22937b,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.003,""q"":15,""r"":4}",
 347621989,      1002, 234556252,  1709.7,twirl_intercept_z,d7fb4fb8c4312ad548b324e1fd78893cd15fa6d286653136ac84c04702a3a503,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.003,""q"":15,""r"":4}",
   1534839,      1101,   1061157,    55.1,twirl_intercept_t,ae2a5aca7265b51a792d33361aafb24bc671cef7856fef3ea1ea1ea705f4c643,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.003,""q"":15,""r"":4}",
 169644385,      1000, 114492494,7592127.4,vec_intercept_t,8e3b78d242c7f5085a48c41edc774b8eead024165db2c580970d9e73f054f928,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.003,""q"":15,""r"":4}",
 212392842,       708, 143320457,9608118.2,vec_intercept_s,0fdb87b2b014059c1203ccc053157384e1c324bc59260cbdea4bdcd2d8d03bdc,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.003,""q"":15,""r"":4}",
 193396881,       584, 130496949,9585123.2,vec_intercept_z,bf0f0426818320ef9b0bc85d361bcd3859e437f9cc5b59685081741f4bffe842,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.003,""q"":15,""r"":4}",
 136299178,      1128, 115204649,   795.3,twirl_intercept_s,7a44d4c9295d80c7a35895cceeb3a99f6ca61c3b3b67f127691103edf9217496,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.005,""q"":15,""r"":4}",
   2055509,      1283,   1764014,    75.8,twirl_intercept_t,2ee7bb0a23f015720392f246b2e20d9530db4919c67d48211232b7e211ffbc27,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.005,""q"":15,""r"":4}",
 135110314,      1059, 114169542,   681.3,twirl_intercept_z,a58d5484a9d74dab81eb5d5e0d674fc1adc1ad03e17d5a57e28d9c0c808237bb,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.005,""q"":15,""r"":4}",
  73760419,      1000,  62334613,3718988.0,vec_intercept_t,e68a9e0e5c6bbb0cbbcd4aad3aac7e60db65b63fb5d151b731b79c756248749f,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.005,""q"":15,""r"":4}",
 111237541,      1000,  94019047,5062649.5,vec_intercept_s,c80876c7f037d9bdb632e114b37887b301a5bcfef98503c31ed544a5d5268d13,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.005,""q"":15,""r"":4}",
 131072873,      1000, 110760584,6057135.6,vec_intercept_z,4b326e91dc1db3f831a25e0e2b175a301221e9958847f47cdeb8296c1fa1ddc0,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.005,""q"":15,""r"":4}",
   2450773,      1113,   2290210,    90.8,twirl_intercept_t,450c3d0c971c52a449db0540f5296779cc5139974a01a9cdf0f82259f80fd09a,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.007,""q"":15,""r"":4}",
  76548778,      1013,  70869442,   449.0,twirl_intercept_s,252496fe11693a1e038a71af967c6e9aadf4c2ab6ebd378c6283ccc493067c75,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.007,""q"":15,""r"":4}",
  90786474,      1042,  84039399,   463.2,twirl_intercept_z,c6b27b5c73336deae3db27dac88e005b86d93f7ccc16ffebc7b40922ddba7192,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.007,""q"":15,""r"":4}",
  51914716,      1000,  48067786,2994140.3,vec_intercept_t,be4e1c59d65d79ed788ec0af6ceab1653404eb7900b60d7427b7a69fa422478c,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.007,""q"":15,""r"":4}",
  70855180,      1000,  65601380,3603070.0,vec_intercept_s,2b06491313b7ae0371caffd0f97e6adde2f4748d2c3d830e02b5c2ad31228a29,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.007,""q"":15,""r"":4}",
  87554724,      1000,  81049721,4289322.4,vec_intercept_z,b284419cd130fa8653c4c42002d227021db3739e177713cd44e3355e61b6fea7,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.007,""q"":15,""r"":4}",
  76513416,      1280,  74604870,   443.6,twirl_intercept_s,10c334f1ec1f92a367ff28de0d5bd5a7080610809bc38d4aaab3a54364d4d412,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.01,""q"":15,""r"":4}",
   4382856,      1209,   4291406,   158.4,twirl_intercept_t,f727770bf318a94ac53f4204979e55e2bb840116c48eb19215fa473064ac4a44,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.01,""q"":15,""r"":4}",
  87852168,      1317,  85653961,   443.3,twirl_intercept_z,5c62e880bd71c9ef821e6f7a9e52ca92870f7410611afad19f2c3d86d66a096d,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.01,""q"":15,""r"":4}",
  44049581,      1000,  42950717,2726877.4,vec_intercept_t,02a660644481068a784c6e285eeac78d8fcfadb3c22385fac5ccd85867a1c0d4,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.01,""q"":15,""r"":4}",
  60296074,      1001,  58794252,3515489.1,vec_intercept_s,424b98b0a033bea4f424614d8da11b8dee9ae2cd9c91f0722f2155297ca13006,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.01,""q"":15,""r"":4}",
  69749152,      1000,  68002660,3895317.4,vec_intercept_z,ba772c115a19bd7b719c371bf2cde27462ca02b6cec7ff24ee21a351c73bd6cf,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":3,""g"":""css"",""noise"":""uniform"",""p"":0.01,""q"":15,""r"":4}",
1000000000000,         0,620811691699,868813.3,perfectionist,be20029d3cb4e02521a81090b1dee5fa98bbbd0a1f0f93295b4914091239ea81,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":5,""g"":""css"",""noise"":""uniform"",""p"":0.0005,""q"":42,""r"":10}",
1000000000000,        50,856037097464,961122.0,perfectionist,625ec3315f4d582004e8ac1ae81f9b2a6bba0c6fb666a4cf82ecbd57713e580b,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":5,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":42,""r"":10}",
1000000000000,       263,979169240903,1197786.7,perfectionist,af95a7c26d6f09db35bb35756e0045aa1f9efd01045c765fd086740da34cf7a0,"{""b"":""Y"",""c"":""inject[unitary]+cultivate"",""d1"":5,""g"":""css"",""noise"":""uniform"",""p"":0.002,""q"":42,""r"":10}",
 221053684,      1366,         0,883808.3,pymatching-gap,4e192ea3326d6b764e35e4f0813d0a58b34bb808252e4b95975d9ba7697e1515,"{""b"":""Y"",""c"":""surface-code-memory"",""d2"":11,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":241,""r"":35,""r2"":33}","{""C0"":62,""C1"":160,""C10"":368,""C100"":722028,""C101"":1033598,""C102"":848027,""C103"":1018584,""C104"":1179524,""C105"":945427,""C106"":1279599,""C107"":1451758,""C108"":1145585,""C109"":1640723,""C11"":644,""C110"":1620879,""C111"":1493065,""C112"":2551439,""C113"":1473141,""C114"":1763687,""C115"":3275038,""C116"":1622819,""C117"":2400862,""C118"":3385074,""C119"":2066891,""C12"":424,""C120"":3887095,""C121"":2609106,""C122"":2559211,""C123"":4689824,""C124"":2184127,""C125"":3582269,""C126"":4260440,""C127"":2318461,""C128"":5166224,""C129"":3264479,""C13"":527,""C130"":2677759,""C131"":5790305,""C132"":2825289,""C133"":3686031,""C134"":5000483,""C135"":3034723,""C136"":5291847,""C137"":3900149,""C138"":3280148,""C139"":5847682,""C14"":769,""C140"":3464336,""C141"":3623223,""C142"":5510623,""C143"":3390367,""C144"":4615618,""C145"":4557643,""C146"":3158492,""C147"":4716247,""C148"":3635706,""C149"":3230091,""C15"":549,""C150"":4020383,""C151"":3030773,""C152"":3510751,""C153"":3379691,""C154"":2510402,""C155"":3284999,""C156"":3175578,""C157"":2038686,""C158"":2911525,""C159"":3401282,""C16"":782,""C160"":1891908,""C161"":3070688,""C162"":2738501,""C163"":1853387,""C164"":3467481,""C165"":1394873,""C166"":1495968,""C167"":2914436,""C168"":999072,""C169"":1826522,""C17"":981,""C170"":1174136,""C171"":680984,""C172"":1413750,""C173"":440702,""C174"":441698,""C175"":828176,""C176"":253834,""C177"":345571,""C178"":388617,""C179"":162408,""C18"":718,""C180"":271708,""C181"":131204,""C182"":100988,""C183"":178956,""C184"":65538,""C185"":79134,""C186"":93180,""C187"":40991,""C188"":68178,""C189"":35087,""C19"":1414,""C190"":25077,""C191"":43862,""C192"":16629,""C193"":15219,""C194"":19778,""C195"":9083,""C196"":10319,""C197"":5556,""C198"":3914,""C199"":5063,""C2"":209,""C20"":882,""C200"":2439,""C201"":1966,""C202"":2026,""C203"":965,""C204"":1078,""C205"":797,""C206"":625,""C207"":641,""C208"":1102,""C209"":215,""C21"":974,""C210"":285,""C211"":729,""C212"":61,""C213"":220,""C214"":58,""C215"":18,""C216"":53,""C217"":2,""C218"":1,""C219"":4,""C22"":2046,""C220"":1,""C221"":1,""C223"":1,""C23"":1076,""C24"":1695,""C25"":2368,""C26"":1471,""C27"":2995,""C28"":2444,""C29"":2097,""C3"":227,""C30"":4206,""C31"":2623,""C32"":3767,""C33"":4662,""C34"":3443,""C35"":6344,""C36"":4931,""C37"":4341,""C38"":8618,""C39"":6164,""C4"":180,""C40"":6358,""C41"":9976,""C42"":7613,""C43"":10153,""C44"":11275,""C45"":9377,""C46"":14398,""C47"":13465,""C48"":12708,""C49"":18788,""C5"":270,""C50"":15820,""C51"":19270,""C52"":24420,""C53"":17899,""C54"":25960,""C55"":33521,""C56"":24249,""C57"":32919,""C58"":42586,""C59"":35270,""C6"":325,""C60"":48254,""C61"":45687,""C62"":48767,""C63"":75809,""C64"":46701,""C65"":69846,""C66"":93806,""C67"":58387,""C68"":114081,""C69"":90830,""C7"":258,""C70"":76173,""C71"":169546,""C72"":91388,""C73"":112873,""C74"":197525,""C75"":110087,""C76"":207055,""C77"":176238,""C78"":141519,""C79"":313512,""C8"":387,""C80"":165796,""C81"":199899,""C82"":365376,""C83"":204881,""C84"":321252,""C85"":370576,""C86"":259793,""C87"":476515,""C88"":383112,""C89"":358882,""C9"":391,""C90"":558991,""C91"":427043,""C92"":556031,""C93"":588018,""C94"":477489,""C95"":777387,""C96"":658441,""C97"":526864,""C98"":933105,""C99"":736686,""E0"":71,""E1"":120,""E10"":59,""E11"":61,""E12"":33,""E13"":33,""E14"":52,""E15"":26,""E16"":22,""E17"":21,""E18"":17,""E19"":26,""E2"":117,""E20"":9,""E21"":11,""E22"":13,""E23"":9,""E24"":8,""E25"":13,""E26"":4,""E27"":9,""E28"":6,""E29"":4,""E3"":116,""E30"":10,""E31"":1,""E32"":6,""E33"":3,""E34"":1,""E35"":4,""E36"":1,""E37"":5,""E38"":3,""E39"":2,""E4"":90,""E40"":1,""E41"":1,""E44"":2,""E48"":2,""E49"":3,""E5"":94,""E50"":1,""E51"":1,""E52"":1,""E55"":1,""E6"":95,""E67"":1,""E7"":46,""E8"":76,""E9"":55}"
  47611718,         7,         0,1971273.7,pymatching-gap,9eb67736f94ad9bcaa993efb41b29298fdcd39e778fddcdc18535dbe41fad6c8,"{""b"":""Y"",""c"":""surface-code-memory"",""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":449,""r"":47,""r2"":45}","{""C0"":1,""C100"":4352,""C101"":6031,""C102"":5120,""C103"":6265,""C104"":7097,""C105"":6460,""C106"":8550,""C107"":8644,""C108"":8415,""C109"":11187,""C11"":1,""C110"":10085,""C111"":11400,""C112"":15297,""C113"":11201,""C114"":14329,""C115"":19341,""C116"":14314,""C117"":19095,""C118"":22076,""C119"":19629,""C12"":2,""C120"":27154,""C121"":22813,""C122"":26620,""C123"":34448,""C124"":25163,""C125"":37322,""C126"":38665,""C127"":30823,""C128"":52480,""C129"":41258,""C13"":1,""C130"":40928,""C131"":65125,""C132"":46605,""C133"":58778,""C134"":70426,""C135"":57532,""C136"":85145,""C137"":71827,""C138"":72601,""C139"":108645,""C14"":1,""C140"":81424,""C141"":95411,""C142"":127175,""C143"":95370,""C144"":130794,""C145"":140990,""C146"":115556,""C147"":165054,""C148"":154086,""C149"":153616,""C15"":2,""C150"":189423,""C151"":169275,""C152"":208525,""C153"":215374,""C154"":183181,""C155"":263072,""C156"":250924,""C157"":215817,""C158"":311674,""C159"":290330,""C16"":2,""C160"":271684,""C161"":373137,""C162"":319747,""C163"":344783,""C164"":452377,""C165"":346033,""C166"":434167,""C167"":495727,""C168"":406348,""C169"":585853,""C17"":4,""C170"":474347,""C171"":477769,""C172"":732047,""C173"":461036,""C174"":576947,""C175"":785523,""C176"":505221,""C177"":732402,""C178"":739935,""C179"":606610,""C18"":1,""C180"":886904,""C181"":657919,""C182"":746567,""C183"":931657,""C184"":637244,""C185"":928300,""C186"":868511,""C187"":677267,""C188"":1099262,""C189"":789974,""C190"":762093,""C191"":1106063,""C192"":771880,""C193"":876279,""C194"":1024223,""C195"":773536,""C196"":1026739,""C197"":872513,""C198"":773505,""C199"":1045479,""C2"":1,""C20"":5,""C200"":754595,""C201"":810599,""C202"":944747,""C203"":670339,""C204"":827526,""C205"":817111,""C206"":624132,""C207"":757036,""C208"":716793,""C209"":586380,""C21"":2,""C210"":655359,""C211"":609808,""C212"":570713,""C213"":610905,""C214"":448127,""C215"":507805,""C216"":555580,""C217"":332905,""C218"":441311,""C219"":409526,""C22"":6,""C220"":268866,""C221"":392409,""C222"":242740,""C223"":214697,""C224"":295415,""C225"":148863,""C226"":176476,""C227"":168611,""C228"":100405,""C229"":140167,""C23"":5,""C230"":83406,""C231"":69936,""C232"":94468,""C233"":42334,""C234"":46640,""C235"":53268,""C236"":27539,""C237"":31446,""C238"":26449,""C239"":17263,""C24"":4,""C240"":20659,""C241"":11742,""C242"":10516,""C243"":10556,""C244"":5522,""C245"":6525,""C246"":4554,""C247"":2750,""C248"":3438,""C249"":1776,""C25"":14,""C250"":1249,""C251"":1482,""C252"":769,""C253"":633,""C254"":573,""C255"":317,""C256"":297,""C257"":197,""C258"":129,""C259"":124,""C26"":8,""C260"":102,""C261"":61,""C262"":60,""C263"":30,""C264"":11,""C265"":20,""C266"":7,""C267"":7,""C268"":3,""C269"":1,""C27"":8,""C270"":2,""C273"":2,""C28"":12,""C29"":7,""C30"":13,""C31"":12,""C32"":8,""C33"":24,""C34"":7,""C35"":17,""C36"":13,""C37"":14,""C38"":16,""C39"":18,""C40"":19,""C41"":48,""C42"":25,""C43"":33,""C44"":40,""C45"":45,""C46"":45,""C47"":58,""C48"":47,""C49"":66,""C50"":63,""C51"":79,""C52"":88,""C53"":77,""C54"":93,""C55"":118,""C56"":83,""C57"":117,""C58"":122,""C59"":149,""C6"":3,""C60"":208,""C61"":174,""C62"":200,""C63"":217,""C64"":208,""C65"":255,""C66"":333,""C67"":233,""C68"":389,""C69"":354,""C70"":326,""C71"":546,""C72"":430,""C73"":502,""C74"":613,""C75"":493,""C76"":754,""C77"":743,""C78"":734,""C79"":1138,""C80"":808,""C81"":991,""C82"":1401,""C83"":1009,""C84"":1390,""C85"":1556,""C86"":1325,""C87"":1975,""C88"":1830,""C89"":1851,""C9"":1,""C90"":2395,""C91"":2062,""C92"":2697,""C93"":2916,""C94"":2645,""C95"":3916,""C96"":3399,""C97"":3180,""C98"":4891,""C99"":4242,""E1"":1,""E19"":1,""E21"":1,""E22"":1,""E4"":2,""E7"":1}"
    271837,      2903,         0,    1.37,sparse_blossom_correlated,b38806bb4a4e6eb1136e8bca275abb240927ed5be11a7a73ca4df686ea3ccfbc,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":3,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":65,""r"":10}",
    987067,      1159,         0,    22.9,sparse_blossom_correlated,0278307369de465620063eb0a933014d90f5cbbfc432437dea6b4ac254dfbdd6,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":5,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":169,""r"":14}",
  11252462,      1097,         0,   813.7,sparse_blossom_correlated,9afce6de4275747bde6f0d566e3be1f00e67709cdb4c77d4ff55810daa2381d1,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":7,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":321,""r"":18}",
 129862790,      1050,         0, 25650.0,sparse_blossom_correlated,b8f20629cc83229ea90a7d0fdc60cd844cd57bef25460b9a4471ee33994b287e,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":9,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":521,""r"":22}",
1000000000,       584,         0,382155.7,sparse_blossom_correlated,b1f2b6f5bb30c87b4f9deddabadc423adbf6010ad30a18626d9f5ab20d3a2aa7,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":11,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":769,""r"":26}",
1000000000,        43,         0,723467.5,sparse_blossom_correlated,096f142bff3cf4a78981ec2c90c1fd1911fa67361c2e589a303719a0c36f6315,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":13,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1065,""r"":30}",
1000000000,         2,         0,1152341.8,sparse_blossom_correlated,98f972356cbfe55e6aad9d0b08a1905c154904737c5574cb4b12461e00030431,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":15,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1409,""r"":34}",
1000000000,         0,         0,1900607.2,sparse_blossom_correlated,76cb730a2fc6bf4b5f24468c66927f7937b9a4fab5f0da7581136dd8c9db69cf,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":17,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":1801,""r"":38}",
1000000000,         0,         0,2700021.7,sparse_blossom_correlated,5c5fe906b9616caefcb111367056c3a46a3791839595e47772afae9048e81b2f,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":19,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":2241,""r"":42}",
1000000000,         0,         0,4180434.3,sparse_blossom_correlated,1c6f550601a9036eab139b1c5b3dad8a6faaaf140ff2505603e3855477a7672c,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":21,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":2729,""r"":46}",
1000000000,         0,         0,5579991.1,sparse_blossom_correlated,e71b01cd9e7e52d56ed7a95c7c57603b03627465ab9dcdcff6b43f3a92b73c61,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":23,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":3265,""r"":50}",
1000000000,         0,         0,9089994.5,sparse_blossom_correlated,142614c6760f989264b9f71bacd4efab31829d8c8acca60d92a3344740f93c05,"{""b"":""Z"",""c"":""surface-code-cnot"",""d2"":25,""g"":""css"",""noise"":""uniform"",""p"":0.001,""q"":3849,""r"":54}",

